Artificial neural network evaluation of geometric constants for polygonal domains

We propose an approach based on Artificial Neural Networks (ANNs) to evaluate geometric constants relevant to the analysis and design of numerical schemes for partial differential equations. These constants play a central role, significantly influencing, for instance, a posteriori error estimates and the overall design of the computational strategy. Our technique leverages ANNs to learn the dependencies between these constants and a set of descriptive geometric features associated to polytopal mesh elements. The main computational costs are confined to data processing and training phases, which can be performed offline once and for all. This yields an effective tool for computing the constants, which we verify and show to be applicable across different scenarios, without substantial modifications - demonstrating its broader usability beyond the specific example considered.

==> hypertuning/clean_train_convex_inverse_labels.csv <==
,y
0,6.996871083431965
1,9.766388755767458
2,7.27742288280712
3,8.149539635379234
4,6.20274591938715
5,8.568917772628234
6,6.807829851611954
7,9.967932188301436
8,13.593024519164485
9,11.07821283814477
10,5.455911268075853
11,5.695141922648896
12,7.188014931746979
13,9.05174002680733
14,7.381014555037939
15,9.840043348650518
16,5.62530925462178
17,7.48220779277575
18,6.194922995277385
19,6.343236246304166
20,5.856948882382247
21,12.735825850795257
22,6.547500287544233
23,8.362900679966039
24,6.28033835720494
25,9.47568612150022
26,9.525808953942859
27,6.796626307910389
28,5.641242521648632
29,6.10949024925365
30,7.017963904699407
31,5.379569840250547
32,6.468916081556804
33,6.685735096219597
34,6.381933332117973
35,10.86694788750564
36,5.73079428233211
37,7.026467929122798
38,9.142476349711812
39,12.852918007671004
40,5.436148320171413
41,10.820750237954401
42,6.653439446543999
43,8.70359727390306
44,8.749882394273826
45,5.57461149652077
46,6.834635555686619
47,9.378205287289683
48,13.188156287657103
49,8.564915389274478
50,5.906423822588466
51,5.481374213278838
52,6.395274704784647
53,7.463308015191789
54,7.204614668554711
55,7.191595026795907
56,8.731705523995446
57,18.759210363243884
58,6.428940729649881
59,5.813309650513683
60,10.085552455234877
61,5.098147310634095
62,6.185627999655218
63,5.427480570528327
64,15.768408120647367
65,7.212496311269873
66,5.451634478236127
67,5.989337867110624
68,5.42915089361399
69,6.504254937626452
70,9.778029775573405
71,6.737937227362948
72,7.047753700318374
73,5.996771269828782
74,7.076082657746204
75,6.501836846978605
76,4.623949170023361
77,11.132830120866563
78,8.980532842425918
79,5.389206231281866
80,6.403037718261285
81,10.448321982670283
82,7.304613001432638
83,9.385292431548969
84,7.387510261875751
85,6.160173663412103
86,7.439625070568475
87,6.577926112771174
88,6.037001397967953
89,7.271452834577683
90,8.216710255313487
91,14.358145478450723
92,5.776115185060974
93,16.497669653614643
94,9.964215783515666
95,13.086373657594713
96,8.49737787780832
97,11.376818520487198
98,5.704454258189739
99,6.551299696183443
100,9.43512913713993
101,6.542524095569454
102,8.520311937968549
103,5.867393491952788
104,8.738041810302127
105,6.194354483912744
106,6.409983498165158
107,9.698481579375994
108,8.228395559577013
109,5.758842625103532
110,17.872876460820812
111,19.264614187620296
112,6.656985566864841
113,9.962127193641887
114,7.036950806520159
115,7.194063199240864
116,6.326197525443285
117,5.860844042213556
118,6.750117020010053
119,5.029426279853316
120,7.990396832909799
121,6.040861421287548
122,7.380985723023228
123,8.35332740688542
124,15.533996507303563
125,5.668796448976452
126,8.103215644295679
127,8.208800763219356
128,8.859152306669687
129,10.080405939604487
130,7.551027445323713
131,8.187335087345053
132,7.0810696678956
133,6.795719302799438
134,8.817454349943246
135,7.192845666868231
136,8.585425702123466
137,6.486566734174317
138,8.402733290562118
139,6.247725108004065
140,4.819006052897604
141,14.185407034908357
142,10.503460708738558
143,10.225908616372294
144,9.292650012760244
145,8.179314146711256
146,5.737778299820818
147,5.620814557658227
148,5.817749194889534
149,11.096884786330774
150,5.218643304040632
151,6.301367472477036
152,5.860461768876853
153,7.821693662302539
154,16.687869505387322
155,10.555014827787957
156,7.284208840060054
157,9.845552039470778
158,9.186916971010696
159,11.203452621139911
160,5.421253425062342
161,8.077838163801799
162,5.726387556706528
163,5.201363093697122
164,9.437039617517215
165,7.205644501894497
166,6.969629808550229
167,7.673503460869934
168,9.32655180121507
169,5.600098485435136
170,4.773995737501669
171,6.546036701946683
172,6.997976732794951
173,6.349284734818888
174,12.80956952590199
175,6.708020029544309
176,10.740469565098993
177,6.342278296765236
178,9.360828641557235
179,8.608932906294996
180,8.404277888976484
181,7.341618270289185
182,6.379493323514609
183,6.499237315113198
184,12.13186109449014
185,7.554100604534508
186,8.890473754782118
187,8.1967611878696
188,4.9454345220025
189,5.178050089539087
190,9.770321066175223
191,4.785935365675868
192,17.13880890729497
193,9.283095634258043
194,7.128831092520663
195,8.552142088031811
196,8.098217305840901
197,7.182604482463081
198,7.742971142045733
199,6.203917662577498
200,6.424936493134676
201,6.088603202993668
202,7.313488317660958
203,7.916084795935429
204,6.609459730736311
205,8.384529739607474
206,9.151141706190865
207,5.675052882761637
208,7.762059366493924
209,5.959575580171463
210,5.941513892290323
211,6.754961981594482
212,6.491196524665478
213,10.41725552573644
214,17.502706542814458
215,9.12702065621205
216,7.669293468294846
217,7.464567158189478
218,5.985839141806776
219,6.554930913300453
220,8.265515438550548
221,8.902478127775916
222,7.316566168049667
223,8.157491684367077
224,5.347421898750234
225,5.921146324670079
226,9.643349221884277
227,6.782963888155773
228,7.971569342386124
229,7.19736161525458
230,6.926662025613247
231,6.522302711278606
232,10.379122834529353
233,5.300525771165094
234,8.299320708095697
235,11.459349642989249
236,7.030793936921235
237,9.87083427729558
238,6.934692707904865
239,6.75887975290794
240,6.26226061611795
241,6.097289425399344
242,8.217315648297502
243,7.202765181932744
244,5.641425748170549
245,6.750780690114491
246,7.037665292908392
247,6.52297281067757
248,5.223453457528817
249,9.579696710800437
250,6.139991074820979
251,6.735233438842177
252,9.192039871648056
253,7.786407212680395
254,7.684121907818611
255,8.274984710912896
256,6.091524847398394
257,7.626314148693898
258,6.600218997362199
259,6.973451816708462
260,6.049437596704277
261,6.603740197260199
262,7.129120982627728
263,7.154243147860383
264,13.71518284963801
265,8.860155032242183
266,7.371161772282517
267,11.423726822402905
268,6.034265403760383
269,9.523814411949415
270,5.72694051520814
271,6.162886866860844
272,7.24376695002915
273,7.157651530241886
274,6.622906521149717
275,6.708472837052522
276,6.872857285659457
277,7.831527979298864
278,10.988894291820337
279,6.181103563119198
280,11.629844454764239
281,5.119038206525549
282,8.252119561207921
283,7.872257646174008
284,6.231445440761886
285,8.051248279402394
286,5.249036801714019
287,7.095197094535652
288,13.71023762772535
289,11.491955500835127
290,9.96293240233145
291,6.266261043472082
292,11.186239887758909
293,7.882879941261191
294,5.078823683357198
295,5.222397826731627
296,7.180822071190087
297,5.661518603388342
298,6.558937646536268
299,10.542906224716235
300,6.381804641703894
301,6.868082544542403
302,7.059027531208137
303,7.676165933410148
304,8.536575541851258
305,5.866548352995938
306,6.480769479628969
307,7.635129472560103
308,10.841437106861488
309,6.645945158580122
310,8.005509240022391
311,9.97279821906757
312,6.401782518754681
313,6.288615437366047
314,6.571884932687751
315,9.909774290828306
316,7.423604714277507
317,7.122608699502551
318,5.892507132884115
319,7.612519450687032
320,9.82811138815183
321,9.432709527620966
322,8.551050475706342
323,4.767787884510092
324,7.341333312272257
325,6.229703744485988
326,6.976792629964057
327,6.655022138970921
328,8.259675512565812
329,10.200433302189928
330,9.697644026288254
331,6.399969797303746
332,7.170748201869415
333,7.98117943241377
334,7.103809094030169
335,12.690709217928823
336,6.480517297479098
337,5.732767043575181
338,7.484446635995138
339,5.573186573299004
340,10.0175202834102
341,6.849309358046291
342,7.252869857828669
343,12.138286398494014
344,6.779184963527212
345,6.314762501311106
346,6.631400735584204
347,7.265695474004008
348,6.246108959785466
349,9.743698148681334
350,7.124307947141091
351,8.881945007270254
352,7.543461388026905
353,7.200716887298091
354,6.140415348960992
355,7.628556130760519
356,7.967338611271312
357,8.590239442993859
358,6.897588821702196
359,11.472892880353175
360,10.130796791369699
361,6.349405362988243
362,6.659771727916064
363,5.21696307469007
364,13.261435366573693
365,7.001207195256051
366,5.046520391704547
367,8.679646160505866
368,9.909494822778687
369,7.951076384051438
370,6.510027056131721
371,6.921480476322122
372,7.942129065629549
373,12.208268865082095
374,8.217887858241022
375,6.515850119910517
376,6.674093896982591
377,7.936148280878474
378,7.603220173850926
379,4.969042440447044
380,6.325771004011492
381,6.113481598412936
382,8.073334678521675
383,7.039451794764327
384,10.99717439028278
385,7.071733677081086


==> hypertuning/clean_train_convex_poincare_labels.csv <==
,y
0,0.235007559901543
1,0.255080385652003
2,0.249291540950545
3,0.228642582851086
4,0.2550437573289
5,0.261106062210583
6,0.275638004618708
7,0.23413139396383
8,0.255874684096946
9,0.269847757072237
10,0.247263454562008
11,0.265004627347951
12,0.233053773744956
13,0.249279288640865
14,0.24713362265513
15,0.275674088324035
16,0.24177866667779
17,0.241681840926558
18,0.241857098119341
19,0.271788332022823
20,0.251613539241199
21,0.241622009105906
22,0.241916653601146
23,0.251839921375215
24,0.253182950583502
25,0.233236077232854
26,0.247991110446346
27,0.262756324143511
28,0.25075099168497
29,0.245898356413089
30,0.267660009395314
31,0.237416210831203
32,0.235028494837942
33,0.24481669971815
34,0.27514781757076
35,0.262790441814442
36,0.250459795133313
37,0.252277307623114
38,0.242250081625264
39,0.26886901662629
40,0.252495134157996
41,0.256252314239812
42,0.247388646165499
43,0.251019792292016
44,0.268219204059728
45,0.230949769641344
46,0.242716976380005
47,0.235131216183553
48,0.234146911545057
49,0.276053166046671
50,0.25187657847491
51,0.24834754937326
52,0.258070530427186
53,0.258208651155059
54,0.253009694706926
55,0.272765771827492
56,0.256592829758366
57,0.264938628698897
58,0.241022069262619
59,0.25641594548439
60,0.24775644230697
61,0.253001657722133
62,0.244185664926114
63,0.257911009941428
64,0.257934503915752
65,0.249772310244817
66,0.261329916217041
67,0.260753483165263
68,0.249838202701813
69,0.263732727415581
70,0.248975210407538
71,0.261796429593468
72,0.267492135602693
73,0.237483007213138
74,0.260572069456796
75,0.26314081468315
76,0.24919478646703
77,0.265410504826747
78,0.249067601254405
79,0.246144404404196
80,0.260139598436909
81,0.261267322096525
82,0.278539069512726
83,0.290366819673693
84,0.269043945906728
85,0.260353625540095
86,0.264289967994438
87,0.247489648526373
88,0.255483211948218
89,0.273463075088037
90,0.264383921020521
91,0.234770886492792
92,0.257852430241473
93,0.276693561237636
94,0.244689158389762
95,0.27081864288503
96,0.274388211951782
97,0.248921607996688
98,0.266216171507957
99,0.256016515448833
100,0.236744913075323
101,0.262838942379862
102,0.291016604601429
103,0.252394130715846
104,0.24887948480616
105,0.256122798806386
106,0.266243873879245
107,0.241980251091221
108,0.276418693262853
109,0.234403970557322
110,0.255994818648054
111,0.255339685818287
112,0.236735829330387
113,0.250114283878326
114,0.257611025095044
115,0.262820398147908
116,0.23801418371368
117,0.25347550750893
118,0.267361449624027
119,0.262352921072447
120,0.249448389560197
121,0.257144394392848
122,0.241625540118985
123,0.241772105704909
124,0.233993995908256
125,0.239547084814274
126,0.257482089608248
127,0.243648780990629
128,0.264757088908103
129,0.276265251002254
130,0.247838937812087
131,0.262628028431705
132,0.258172209606192
133,0.242661921992173
134,0.253148268950407
135,0.259536850210467
136,0.248769779261908
137,0.239951493544539
138,0.22170398585119
139,0.24509951688609
140,0.253335075781655
141,0.258117994187463
142,0.24351481978236
143,0.275793808810131
144,0.230069812181578
145,0.22831665053574
146,0.25017425568343
147,0.271868375491385
148,0.260239501435683
149,0.245531375749604
150,0.259871223082584
151,0.245625043788289
152,0.241926193117724
153,0.269321670722212
154,0.266060236723859
155,0.274395081042208
156,0.2584715015263
157,0.248668436176824
158,0.236230235704143
159,0.258544375933032
160,0.253489644263301
161,0.253137004751599
162,0.24465582174837
163,0.24318315929994
164,0.246569002938624
165,0.255111767171451
166,0.236913318635295
167,0.265929210001319
168,0.251684014513062
169,0.250429302929817
170,0.252263444167174
171,0.243915128710735
172,0.247981797725778
173,0.241346043688687
174,0.270401999587242
175,0.23556238210053
176,0.273709401059858
177,0.2382714806635
178,0.240495688259363
179,0.260427359225488
180,0.254976346730063
181,0.267274601139656
182,0.259097493151287
183,0.236772432115662
184,0.244483093254881
185,0.253370443115125
186,0.284379306506806
187,0.267817598799453
188,0.243638544398718
189,0.256118231043755
190,0.244807906457053
191,0.242708891656416
192,0.257277097085273
193,0.27029032449308
194,0.246315052944557
195,0.260519345017954
196,0.252202816588752
197,0.260063142872622
198,0.284618959377732
199,0.239554107952704
200,0.272277995747226
201,0.230187640410687
202,0.245921009834156
203,0.274748484293294
204,0.240672704243027
205,0.237777533866486
206,0.245670270969318
207,0.265691506397563
208,0.272669311924919
209,0.265503347128562
210,0.260977898421761
211,0.246380984226182
212,0.251111607326669
213,0.250729177739515
214,0.285706787184274
215,0.264452349002618
216,0.240404968748762
217,0.272408538946377
218,0.254682643916831
219,0.231395330102692
220,0.233734763202617
221,0.249646648100646
222,0.233191007061161
223,0.260575218291393
224,0.260950943671856
225,0.254943355444449
226,0.253392548395556
227,0.243990173729752
228,0.250893293554891
229,0.263618487633287
230,0.249964793254001
231,0.245062216835046
232,0.28356378697096
233,0.256760677859102
234,0.267094464711395
235,0.271413501337825
236,0.255454044348873
237,0.223940943172339
238,0.252231919512159
239,0.267549822451292
240,0.273376267422917
241,0.245243274441131
242,0.261656969300862
243,0.256143025375981
244,0.260970973581051
245,0.235404991186615
246,0.263382239273644
247,0.238743784013815
248,0.249982871694876
249,0.291289751148294
250,0.258090269023805
251,0.252736091027586
252,0.240893869405865
253,0.256459825379499
254,0.275462000352065
255,0.277295735463752
256,0.254759167983135
257,0.268484240125102
258,0.275425434997603
259,0.265476313200516
260,0.253389253382747
261,0.254923403351617
262,0.249719312070105
263,0.26260036696853
264,0.253035077211531
265,0.269746857217792
266,0.265390484033823
267,0.285408758537986
268,0.237092096586027
269,0.279720194315978
270,0.261054819408048
271,0.265261627449333
272,0.23848870688572
273,0.258190202363894
274,0.245164732955512
275,0.243920284860948
276,0.250484851285776
277,0.268774835137077
278,0.270899233540576
279,0.243703644522596
280,0.236160631134233
281,0.24830854745667
282,0.26273623084663
283,0.257524100949606
284,0.244651520627404
285,0.242578813255357
286,0.26274158686263
287,0.266278745860324
288,0.23282889917936
289,0.224310248377396
290,0.28011375390998
291,0.263667829071985
292,0.258688654760615
293,0.258693780587418
294,0.251242413828201
295,0.257066030168276
296,0.25740101104672
297,0.245730406255179
298,0.258591241298164
299,0.242234711311428
300,0.269034272663872
301,0.262966004021957
302,0.266402910985109
303,0.247455432172327
304,0.266521728373594
305,0.251291698996163
306,0.278402644098547
307,0.250174101107431
308,0.239547349330338
309,0.242908655464699
310,0.261314045282606
311,0.246417126638641
312,0.25877083334198
313,0.251181818596698
314,0.255351373720938
315,0.261979338341017
316,0.27320196869544
317,0.268288566151004
318,0.234393954796468
319,0.272902389775418
320,0.269346298766792
321,0.227066891809737
322,0.234223769283742
323,0.249683708356294
324,0.243627222094123
325,0.254789296863818
326,0.264385907814136
327,0.237457786189197
328,0.248800020267206
329,0.241000053365448
330,0.256239335791737
331,0.243901522207792
332,0.258041099759969
333,0.25390178307796
334,0.252964429513412
335,0.29516374453748
336,0.264555723405091
337,0.258340872904431
338,0.25078160021849
339,0.254538818306129
340,0.276231267812058
341,0.247627509292296
342,0.246861931161294
343,0.27929438067859
344,0.278472651873722
345,0.270590913823343
346,0.268501971974272
347,0.259601649937504
348,0.256972499719476
349,0.235152596343036
350,0.256824692226721
351,0.267351541715396
352,0.265466857226146
353,0.25962700203527
354,0.250829362868373
355,0.247026371973744
356,0.27665578563838
357,0.234505693700442
358,0.238613161249856
359,0.296812566987241
360,0.25442582844912
361,0.260489237062912
362,0.253996305758629
363,0.247461665279301
364,0.240395453919064
365,0.247322089445073
366,0.247551426277801
367,0.246648900589654
368,0.235787840355863
369,0.260818650271641
370,0.249962873253572
371,0.245530005777439
372,0.275500576485519
373,0.252802238312941
374,0.275151183839512
375,0.265356632320303
376,0.272760971494367
377,0.24245436657273
378,0.237408123640574
379,0.255019532720667
380,0.270034248336018
381,0.273254001779238
382,0.293330435761471
383,0.255982380949996
384,0.23244997100252
385,0.244932784173098


==> hypertuning/clean_train_convex_trace_labels.csv <==
,y
0,3.444799686123623
1,4.228615598865188
2,4.654220112583085
3,3.766654284639681
4,3.507456938004661
5,4.317592679197397
6,3.738159560366026
7,4.150775361249822
8,5.902158113073479
9,4.866731003346461
10,3.554498181354302
11,3.78913720517655
12,4.273111532720727
13,4.44951390915883
14,3.813812244984952
15,4.439311768200303
16,3.452168813642823
17,3.890839110823414
18,3.996142798289669
19,3.334525509606499
20,3.768211850737339
21,4.644992149153279
22,3.944089772689733
23,4.055149727853474
24,4.04722098311974
25,5.231080011170569
26,4.287852646037083
27,4.353617351572773
28,3.365903861512459
29,3.823564790187843
30,4.365843037004812
31,3.232418056478355
32,3.670493076708307
33,3.630089678487029
34,3.610599434566584
35,4.735816803556707
36,4.359601037301347
37,4.025714368408211
38,4.501350906160589
39,5.118500576618229
40,3.442795197614065
41,4.791035399104866
42,3.946471684940696
43,5.08393377146991
44,4.667570579718776
45,3.344959444285168
46,3.657954088825441
47,4.244525842100897
48,5.792006025486694
49,3.771231332350423
50,3.47349084848198
51,3.732569991526318
52,3.73449730330323
53,3.935500313436622
54,3.743897970328173
55,3.955778781407901
56,5.037381799080478
57,6.909680015791339
58,3.612025650603528
59,4.044391195039697
60,5.068152584547843
61,3.486799058374409
62,4.443978359515821
63,3.436472885743339
64,5.704197999519133
65,3.964984961192984
66,3.90399410326955
67,4.141091020900888
68,3.474067674424826
69,4.372688826063304
70,4.040169680730632
71,3.529349669691414
72,3.538760331785884
73,3.435632409365598
74,3.838698770702
75,3.685067994936954
76,3.599939352278745
77,5.402622715215341
78,4.371528909209144
79,3.196584089209922
80,4.083424595598524
81,4.702658342712712
82,3.484465153867248
83,4.13604978989592
84,4.257931980437921
85,3.948695031370593
86,4.49921476227374
87,3.57453967324969
88,3.904922220485799
89,3.849894437546721
90,3.920499794633812
91,4.894445491117977
92,3.875995530168121
93,5.772434671656932
94,4.62683586729429
95,4.802767540458796
96,3.873876737609626
97,6.266114525071838
98,4.22620024241277
99,3.779822851784294
100,5.041886002664723
101,3.835877404018169
102,4.0842028243133
103,4.247699390642464
104,4.784956515972529
105,3.618610817467966
106,3.854517816507008
107,4.226200474751841
108,4.703875279371145
109,3.366018448184714
110,5.688866591971419
111,5.472706127680025
112,4.266575485789783
113,5.147933857015055
114,4.052657493006069
115,3.727944290161912
116,3.890874382662004
117,4.262617266012943
118,4.124430592828696
119,3.419743187014082
120,4.642896739532524
121,4.356892757568618
122,3.993220960905053
123,4.435896312999571
124,6.624107923438113
125,3.36675191434106
126,3.823870985288355
127,3.921048029355243
128,4.207604206219769
129,4.544611563495002
130,4.187152163115451
131,4.18354414234689
132,3.995515267766056
133,3.665394046113432
134,4.011305822042426
135,3.9819164111892
136,4.340218673905934
137,3.836727910492621
138,4.162225588240648
139,3.53892252118223
140,3.448793134761863
141,5.051842992245992
142,4.179539161535065
143,4.623603716214288
144,5.06021729511411
145,4.793077375720291
146,3.524558874421542
147,3.923108144174185
148,3.356632314579001
149,5.416091822242835
150,3.802473698381646
151,3.62354564697207
152,3.412457937968947
153,4.706502989580216
154,5.446518154720141
155,4.248572718057394
156,4.541181273782992
157,4.799962968356209
158,4.042323423322938
159,4.536016464293113
160,3.547249236450278
161,3.92217179719117
162,3.641394037285119
163,3.303850451635384
164,4.225346900199516
165,3.652272949633775
166,3.483425511894778
167,4.328854218638295
168,4.383536381827321
169,3.770561366222158
170,3.279290544023926
171,4.201038994721922
172,3.78124411790758
173,3.841173901958427
174,4.757610633061568
175,3.663895888553914
176,4.894189822436573
177,4.131056948856726
178,4.638944897588106
179,4.285435228428865
180,4.282658799654675
181,4.255833946156431
182,4.288149904199471
183,4.309815913737664
184,4.453266608130587
185,4.544940694507646
186,4.175549022080241
187,4.228303494911322
188,3.319714616025352
189,3.926417073300965
190,5.027292327771424
191,3.56016481638243
192,4.958629832053612
193,4.002279066834109
194,3.768864658484973
195,4.295311349902159
196,3.733137251316622
197,4.513863701061767
198,3.899832559433146
199,4.368952094870759
200,3.638047573730705
201,3.87464614163254
202,4.317411338941831
203,4.022613058900619
204,4.225073102444176
205,4.90531446118082
206,4.099705520853399
207,4.079877541398186
208,4.277201980942024
209,3.535908487527205
210,3.936263508288726
211,4.247717158219944
212,3.717708086485272
213,4.448899538724916
214,5.443184138623629
215,4.470407772219172
216,4.041429749656555
217,3.891982784693779
218,3.731814785411228
219,4.637015458133975
220,4.933121198210316
221,5.098108488462443
222,4.269883075295374
223,4.476674254416308
224,3.957567481625468
225,3.141535776249387
226,4.240961451977246
227,3.457371206856545
228,4.890993968470125
229,3.674621848275422
230,4.609308632528894
231,3.774403835462888
232,4.818174599939912
233,4.028262892777837
234,4.754345928962971
235,5.311752338648511
236,4.061539298476796
237,4.510884596448271
238,4.139698814917651
239,4.294965706822915
240,3.92456977669983
241,4.260572087028195
242,4.13321959355228
243,4.197969975701264
244,3.810322276360084
245,3.438447902119175
246,3.320778947676422
247,4.000065020981029
248,3.569576804012013
249,3.931660529518017
250,3.347038303078713
251,4.513209283073455
252,5.279626440261469
253,4.12429948718577
254,4.648532282367905
255,4.072695419024037
256,4.234182464133396
257,3.603069788950442
258,3.557929788623471
259,4.410071075185044
260,4.265024356559714
261,3.837108024815252
262,4.789311811368914
263,3.893162160984738
264,5.994623379539777
265,4.823390366541721
266,4.320805700043727
267,4.551518562554462
268,3.779038300517931
269,4.699934584750297
270,3.656492805159465
271,3.627963300878432
272,4.068122739325207
273,3.374126657331795
274,3.895169235170362
275,4.247248948363716
276,3.360302375140063
277,4.363310704011122
278,4.469416702378187
279,3.736832775723778
280,5.367163461283865
281,3.679974287278639
282,3.870782991142713
283,4.38963283854923
284,3.522803712984306
285,3.956624664859123
286,3.871740985593159
287,3.849716805303993
288,4.719781699077732
289,4.796518962827511
290,5.42170870020302
291,3.734995700886941
292,5.516465576269017
293,3.708576990244003
294,3.986406272584827
295,3.358508683123136
296,4.435946214314415
297,3.307188557402777
298,4.135118669554074
299,4.377839361926613
300,4.212218271802755
301,3.846031691205048
302,4.189298526045188
303,4.835786413255417
304,4.63192860464188
305,3.448720903931141
306,3.900454716690849
307,4.177406982552661
308,5.994593517071673
309,3.650766880326711
310,4.503293411630754
311,5.116058145697428
312,3.463077439756817
313,4.021578001548044
314,3.86395420118194
315,4.203033563289938
316,4.259106665918979
317,3.515185395336029
318,4.325595990080481
319,3.588128685647767
320,4.206184934104522
321,4.471491782989777
322,4.462111673768832
323,3.538541470261412
324,4.272255955031389
325,3.697988408125279
326,3.578987191124363
327,4.242159062057682
328,3.979820434184486
329,3.977865373674902
330,4.633667366372552
331,3.440189972922645
332,4.54347466911782
333,4.513586468209842
334,4.267160486377692
335,4.625447216041932
336,4.373845934319267
337,3.49476454033268
338,3.906919190284972
339,4.014777578781403
340,4.788697651710764
341,3.450829457111239
342,4.120028237662712
343,4.904162897100173
344,4.296525599680861
345,3.34623736171258
346,4.026417462243258
347,4.08422930132675
348,3.72745769344586
349,4.782035742402527
350,4.325467608566469
351,3.921574368053877
352,4.075315384595493
353,3.940729210064646
354,4.226627798873497
355,4.896293083711972
356,4.727345896341667
357,3.953042209381308
358,4.035618746379023
359,4.258708665401756
360,4.880587986039306
361,3.80789638352632
362,4.113970150588263
363,3.197019114742087
364,6.050021245857863
365,3.69567887064464
366,3.514372000933601
367,4.675165204347336
368,4.282630467197474
369,4.429195726999903
370,3.788279240322512
371,3.677528273978655
372,4.447526527405681
373,5.397616155169485
374,3.684417762939769
375,4.04083706371991
376,4.049228890669665
377,4.184631040996492
378,3.895211361699442
379,3.591076149348456
380,3.423610984761639
381,3.566256895625414
382,4.307788052094207
383,4.195383914036881
384,4.900547213317884
385,4.676243493338759


==> hypertuning/clean_train_nonconvex_inverse_labels.csv <==
,y
0,10.930214958141004
1,14.28465259984585
2,6.236446735158276
3,5.957289633287247
4,5.808781734238481
5,17.20158186668233
6,9.198105571632487
7,6.873716912613443
8,25.63484731371953
9,7.567719476735218
10,10.972454193406481
11,11.775002469129124
12,7.248511970243301
13,8.846994341770802
14,9.680876960281655
15,10.570838936203076
16,7.986192040762021
17,11.695689605565823
18,8.659487572357307
19,9.299671042559538
20,7.692285516008857
21,8.277196375549495
22,6.784995196275236
23,8.976608781502359
24,20.81427369317138
25,13.366150745129383
26,7.281629524459886
27,23.499933850852752
28,12.856021512641256
29,16.48860644715327
30,7.764668441173011
31,14.138493556658075
32,10.767834915776204
33,16.820413577403464
34,8.419282716191143
35,19.05364322409575
36,13.516263489253273
37,6.167211843791737
38,7.492543275166167
39,11.828120082084528
40,7.4508576757369
41,9.931416850372418
42,12.420848041844494
43,14.151484870952368
44,10.729864658258276
45,11.457176028554377
46,6.962056427118624
47,18.88813155309747
48,13.365664275734554
49,7.722938200559545
50,9.691388123448139
51,9.85236016458348
52,7.628098795972292
53,10.234699370498552
54,14.511261331250797
55,6.309803967855196
56,7.736592061530005
57,5.956520262084654
58,12.701301501365293
59,7.290338317893756
60,11.575721481212774
61,8.583997877009768
62,10.512276969068676
63,7.091812591436836
64,18.07158980116384
65,6.686435217481981
66,11.764947818687666
67,7.157594868624786
68,13.841044831565366
69,5.560050338268811
70,15.735272071260558
71,7.241445765460486
72,6.887155649401248
73,8.945244024887556
74,8.939589727213862
75,8.362523165858983
76,13.88129489826682
77,10.103888549074524
78,11.150119950308149
79,12.826691964424656
80,16.023839845344064
81,15.93749426995664
82,6.743792942312123
83,9.272444633784119
84,7.686762200154114
85,8.054352795416053
86,6.356497306203475
87,8.445345667168533
88,9.99232909257225
89,7.759286218070326
90,11.82928499878471
91,27.691676706361132
92,14.47049179248596
93,16.440735812589025
94,17.39313821035259
95,10.966534281359916
96,10.563435287469801
97,17.3638306018125
98,13.063899450536683
99,11.08375301628292
100,13.867066786755615
101,10.398743098355684
102,6.165656053065931
103,9.15882502653985
104,19.766278857120295
105,8.344549958533493
106,6.092459142439108
107,17.57913088907745
108,7.082507306425457
109,8.895648258717912
110,19.76865056885749
111,11.36584832358861
112,8.609372198533753
113,8.101317623241282
114,9.795608701459479
115,12.820561921785197
116,7.956893719001285
117,7.495708843423008
118,6.33296329581488
119,14.161113011531585
120,7.452275993956608
121,16.77107073326644
122,14.865191043947483
123,12.255654140305378
124,10.458969437836439
125,8.269613981033526
126,7.378300559657418
127,6.8203050164309
128,5.808653881390226
129,10.107007679297663
130,10.681856656472293
131,5.454346925376587
132,8.434477297307875
133,7.483676904874968
134,6.875866499603227
135,8.30095239624428
136,15.951806789243921
137,7.087914773237015
138,14.536964132081868
139,10.40611491219855
140,11.036911922955385
141,20.751803812122223
142,11.557915743148696
143,6.387192816313898
144,12.321387478870802
145,17.265581473875237
146,9.605578935149117
147,9.410247983433102
148,10.494152800457417
149,11.856009393684024
150,9.389625699905942
151,7.68518519944244
152,13.536051329541383
153,6.595826958369842
154,7.286054682263444
155,8.168748808431186
156,7.034123039799624
157,16.408473123394323
158,8.679373098779735
159,18.672234025315774
160,13.32213904681703
161,8.450057331468935
162,7.212502172631496
163,16.685343000286963
164,8.485676318200463
165,10.887834511132624
166,18.819323075864645
167,6.312995600504079
168,10.954361850649912
169,7.187981171620682
170,6.674308332298764
171,14.639964441583833
172,12.174898333223608
173,8.828418335141812
174,10.269887094283568
175,7.963258390488376
176,10.28548331590196
177,7.21760780166926
178,8.702052374145824
179,11.831958517662192
180,12.693086304780115
181,13.386876973940419
182,8.251368248573232
183,11.130794981042364
184,10.735394606860172
185,10.867534814152881
186,6.294896445458851
187,8.900715044478897
188,12.616412828394214
189,6.182832707722896
190,9.102297490714246
191,21.486867713625156
192,5.747240062422599
193,9.322099747193914
194,8.172573898830816
195,7.709287116400834
196,7.945402017439601
197,8.193630963459897
198,8.721459945083861
199,22.599544390273092
200,9.914740664587915
201,6.607947030227443
202,7.545818602257025
203,7.958562623691797
204,12.098769215168097
205,12.412650270630557
206,11.893104773633219
207,12.133329447203113
208,5.834701378269407
209,12.353696375139533
210,19.827444845799935
211,15.595407508023085
212,6.362441260422164
213,9.22917389751157
214,7.966225786230272
215,6.330242257433119
216,9.41621582943206
217,10.379818441740792
218,8.613933256120603
219,9.447348819865939
220,9.863772595328602
221,9.584885542409452
222,7.856397541545813
223,6.762495404282711
224,10.558283742229355
225,12.678005985021175
226,8.18012739234732
227,6.69661843474114
228,8.108329586409727
229,8.270202340990826
230,15.869877743959265
231,11.764818976658225
232,7.023565796712958
233,9.125278745422815
234,11.243199691194041
235,9.708230951299186
236,8.625850198043475
237,10.48204190396205
238,12.499789929568376
239,7.029379928565462
240,18.555756916371145
241,6.248827712915868
242,6.314450675491583
243,9.022633103634634
244,10.866910890492301
245,8.144988660353787
246,11.798651172945501
247,14.911273299320403
248,12.705448570643476
249,5.883809102513979
250,12.866065914612001
251,9.959397744087445
252,6.818368021808212
253,24.692026158581868
254,12.050003697222172
255,11.936058220648123
256,13.150340174738776
257,8.14270896698489
258,10.128001370393823
259,12.159492661229317
260,6.395958118611238
261,7.552575584476314
262,18.734633776719633
263,6.586598251226616
264,8.33538124284644
265,6.347327215407737
266,5.908561932804003
267,7.786194686140927
268,9.66459757650672
269,13.260695218735018
270,8.00086599442686
271,7.64419846656994
272,15.116851704991198
273,11.033921063236944
274,8.104730864727218
275,7.504399297679765
276,6.131875629101594
277,7.55331803230883
278,8.382338260350462
279,6.792425159838083
280,9.670541068576512
281,7.485547497430479
282,12.31363605996102
283,11.481876984193612
284,6.354932540005648
285,5.820574723678208
286,6.660284626244519
287,6.283840441928059
288,6.765556709820221
289,17.135881302537125
290,10.445703010196882
291,7.279893922555984
292,9.736154697262169
293,15.845118657431813
294,10.03262876416129
295,8.855652229797723
296,6.28708784782403
297,9.06375720215045
298,9.398498225355318
299,17.576710565254427
300,8.881232546534404
301,10.64761392990176
302,10.212440237385117
303,7.682042035779935
304,6.985556054699313
305,7.571257537433044
306,8.778096608538092
307,22.11988127583036
308,7.51526393987896
309,7.575302991437966
310,7.106947552374265
311,7.243656223676036
312,5.953888596928315
313,6.295688226317169
314,7.11972586442803
315,8.61473818438689
316,8.543441632451488
317,7.004783480586556
318,6.560572630994607
319,10.200441124244056
320,22.876202229351723
321,28.92940404516615
322,20.13472626035994
323,10.4114546690762
324,7.496546850593892
325,10.1616115877106
326,10.679143402872299
327,11.324995737959041
328,18.58523557766698
329,8.40355535702833
330,6.822129662108521
331,7.472993795486594
332,25.16912106857326
333,8.552362169103114
334,7.774043140619888
335,8.967064100443176
336,9.405593442794194
337,9.692850131248928
338,7.423063584552279
339,25.42510109556618
340,11.357103075726206
341,13.736266861306422
342,8.524094964644286
343,11.319193748637552
344,8.43568887101176
345,9.01715689069171
346,6.631449761755019
347,6.788575746484301
348,10.343523853696608
349,23.460029150310053
350,7.129837465883447
351,14.91727224135453
352,18.093221543105628
353,8.755097350349486
354,8.935929005342528
355,11.959662838240478
356,17.976076648745682
357,8.583471328081254
358,6.193238788477881
359,9.393412562087487
360,9.385684214995104
361,10.240728169908015
362,8.332042651476346
363,10.846859270221923
364,14.140179299517927
365,15.877069570240577
366,7.51404587201328
367,13.461837506970888
368,7.1756108999521
369,6.31485307911417
370,5.735296048568773
371,8.064486416051912
372,12.930971158577018
373,11.341947385326689
374,9.44099633625674
375,7.054540824840339
376,6.309389126745288
377,6.790936002423681
378,8.583631333620952
379,16.987675812627007
380,9.64529788817997
381,17.10480924064189
382,8.498972176655068
383,8.125014447368548


==> hypertuning/clean_train_nonconvex_poincare_labels.csv <==
,y
0,0.220787146320838
1,0.276369224571278
2,0.230160854103783
3,0.265846552942025
4,0.231038130311805
5,0.2995318845684
6,0.216978580109423
7,0.235803483346445
8,0.232606816731306
9,0.250407192047574
10,0.223864333994752
11,0.22535297827182
12,0.271153508075559
13,0.269303054755846
14,0.256944519434147
15,0.248585372195276
16,0.26135217967644
17,0.273670098506565
18,0.213641026768435
19,0.241875471156926
20,0.256694951663793
21,0.259140405784518
22,0.244681992339517
23,0.24848833786541
24,0.241590544039047
25,0.220061859649418
26,0.264307963096699
27,0.211247100889582
28,0.223268572314578
29,0.248262477010424
30,0.255415076055663
31,0.26663661413026
32,0.262277291554236
33,0.225323862330349
34,0.24103646100742
35,0.24572231727376
36,0.20286279792956
37,0.315085542945473
38,0.235653491983122
39,0.262100837482339
40,0.292942949523218
41,0.22229935601641
42,0.206498982118863
43,0.210184122242253
44,0.235231797868028
45,0.286450643947208
46,0.228187137116877
47,0.270340327243484
48,0.244980510698307
49,0.229922034541629
50,0.287486194773095
51,0.337441726479678
52,0.24371254962477
53,0.243142742078901
54,0.209742916150037
55,0.266022767512492
56,0.222577046323306
57,0.248455422864547
58,0.239524519830347
59,0.230238022867318
60,0.231512485319318
61,0.243919598335343
62,0.272452793037726
63,0.225406992272558
64,0.231196647864005
65,0.257910372630557
66,0.244370366776708
67,0.246819026016679
68,0.256473867723024
69,0.238096974480353
70,0.271415160405376
71,0.23276879991386
72,0.211988824370155
73,0.224008821632517
74,0.225038244113138
75,0.245859179081513
76,0.2575608455152
77,0.242218907398343
78,0.233237334372087
79,0.222798159702417
80,0.218531375184504
81,0.249573854812577
82,0.245778840953085
83,0.220482017130718
84,0.239197488983969
85,0.249982188891345
86,0.233031463825193
87,0.226091563290988
88,0.247411154642354
89,0.23078378440253
90,0.235434230888048
91,0.217935901146667
92,0.228799962089226
93,0.211714278046746
94,0.220146664753006
95,0.214533922745673
96,0.227141014127603
97,0.224555852630176
98,0.2350033617052
99,0.234475006524875
100,0.222626905489203
101,0.241797690009276
102,0.285167883215315
103,0.331668390443385
104,0.207257455183776
105,0.244236399885527
106,0.238860575186386
107,0.203915137427277
108,0.248917695965971
109,0.257941817490131
110,0.249180338343341
111,0.308336548238585
112,0.249467880355136
113,0.231147131486446
114,0.294852106844498
115,0.203488612605656
116,0.23518477004622
117,0.241681628136492
118,0.247753316420003
119,0.255455627975039
120,0.242836157762557
121,0.244960219884368
122,0.229698892110914
123,0.237891114280912
124,0.328081049613606
125,0.356252291026435
126,0.236928412008261
127,0.245059704636856
128,0.269391138816947
129,0.254063130198081
130,0.21760582022413
131,0.242751082185254
132,0.252383905789891
133,0.28855747182997
134,0.262491794700968
135,0.224439487176656
136,0.23786785132961
137,0.254556974948311
138,0.242516688442139
139,0.226278202434989
140,0.275503806303338
141,0.24386652467716
142,0.228244014149226
143,0.222654112674894
144,0.243087235548317
145,0.229904373874406
146,0.268103529805714
147,0.242895993911311
148,0.206991475394515
149,0.241599330111964
150,0.224961400000938
151,0.233335351724376
152,0.253063675499192
153,0.259311393441464
154,0.245825204366996
155,0.278680336888429
156,0.243227086076796
157,0.234305540305745
158,0.242147603919116
159,0.238022852080357
160,0.239636633657157
161,0.233338017465405
162,0.24501683529231
163,0.249704352351796
164,0.246874869296163
165,0.226040834292282
166,0.21207181765423
167,0.2432118234307
168,0.21687194773587
169,0.231672774488433
170,0.245377744530714
171,0.245648767922434
172,0.248498409231857
173,0.325678063496137
174,0.255384075876435
175,0.277504810778221
176,0.223270557367973
177,0.301855587260834
178,0.266515182495498
179,0.228084739337652
180,0.250848887821153
181,0.225722793478814
182,0.255476721028398
183,0.224989359407869
184,0.289134846499818
185,0.220936493974524
186,0.258692840688766
187,0.223346296898949
188,0.319269730485095
189,0.213691497158552
190,0.391432791997962
191,0.255408480037227
192,0.287769996113231
193,0.330456270288461
194,0.262609689242645
195,0.268778307198353
196,0.225070707605047
197,0.226399683361601
198,0.427264596657759
199,0.240788456732633
200,0.23744619232412
201,0.227294058481914
202,0.229970031639747
203,0.219584969051989
204,0.244353014215762
205,0.224207583323323
206,0.236547404491148
207,0.223127446594912
208,0.291067448525697
209,0.219559065219406
210,0.243896102277102
211,0.219990938584828
212,0.231187992497894
213,0.25670472157946
214,0.221215161048581
215,0.231723641380383
216,0.235943630457232
217,0.2542574073041
218,0.341659940286394
219,0.254430297338329
220,0.277439976362368
221,0.201142781194761
222,0.293793565038723
223,0.217371181305448
224,0.23481327658027
225,0.245451309569163
226,0.349566246345423
227,0.257389201832859
228,0.254022415104434
229,0.262631955441959
230,0.213044301054297
231,0.213083938314293
232,0.307698692355731
233,0.229009856204633
234,0.245880842251642
235,0.257341188791346
236,0.24225314367874
237,0.28469404180846
238,0.224604053926176
239,0.301686158540904
240,0.233237796235144
241,0.236664017837646
242,0.241933537335634
243,0.262760548160787
244,0.211871808549862
245,0.265430130831574
246,0.222684367693451
247,0.234807888340515
248,0.213865584798372
249,0.256071656936923
250,0.233043792742845
251,0.231095376547075
252,0.256178980554712
253,0.231060774576764
254,0.217295416113229
255,0.24461413694683
256,0.247260117982496
257,0.282478957820886
258,0.21888054575981
259,0.195921904051452
260,0.24180085227424
261,0.232151212503857
262,0.252256743408535
263,0.235870723804518
264,0.234322788723862
265,0.280535191829914
266,0.232091764933276
267,0.290287524522048
268,0.306003640993929
269,0.286491160060043
270,0.224465796665468
271,0.332688861977416
272,0.227679941794228
273,0.235728419091624
274,0.237383992061463
275,0.29545029406451
276,0.273559447084245
277,0.246465699896879
278,0.291416486230126
279,0.253425103400013
280,0.250452059151723
281,0.216679305926851
282,0.214979061649683
283,0.223312632494143
284,0.246964661447693
285,0.23554071314281
286,0.276133744841056
287,0.244158464111164
288,0.196961655345521
289,0.23453372687061
290,0.223200267182266
291,0.207976584070295
292,0.216305678748756
293,0.248607011437971
294,0.231264593969464
295,0.276210979758389
296,0.22564394989691
297,0.227663265226985
298,0.244015824184268
299,0.232217288683739
300,0.231154165286769
301,0.258903264298853
302,0.284803582496152
303,0.224927424797728
304,0.239231396532913
305,0.262220541429209
306,0.250580870201167
307,0.218575596934792
308,0.230079548806237
309,0.228076188448339
310,0.24730093078333
311,0.213216728349541
312,0.271917434717633
313,0.240801867717729
314,0.252577402438362
315,0.230642220941152
316,0.257530864274765
317,0.238097771036535
318,0.256761025137721
319,0.229671731268616
320,0.25989971092967
321,0.228740435476364
322,0.24855563506289
323,0.241490836831229
324,0.208369538742182
325,0.290160637595595
326,0.225306027195998
327,0.2379043125581
328,0.216742349711429
329,0.237676587884658
330,0.228879598690743
331,0.227907522383164
332,0.245133622497432
333,0.245761156909827
334,0.246900774750337
335,0.25113242895472
336,0.221089480782945
337,0.240607148779027
338,0.264026119447189
339,0.229546559858898
340,0.319983053833889
341,0.262561307735394
342,0.233162837659911
343,0.275304763221259
344,0.22725904485659
345,0.246239126273714
346,0.241128068232083
347,0.335560436941429
348,0.218862732698081
349,0.225448822386214
350,0.255465704669225
351,0.212881269498252
352,0.237539060576132
353,0.238990787137328
354,0.394059217794025
355,0.20434814674511
356,0.220465493597061
357,0.260816241698775
358,0.259078685049719
359,0.252415144946846
360,0.314896192510891
361,0.267385591056027
362,0.320511761561188
363,0.322923029067163
364,0.222813230896817
365,0.228490462042603
366,0.227260994604581
367,0.236149101261153
368,0.228985503346209
369,0.24160755150941
370,0.261716517730904
371,0.243928651534629
372,0.250767006123283
373,0.211255333725933
374,0.302643141552355
375,0.251486134794267
376,0.228167705664989
377,0.248136876046006
378,0.282219369378077
379,0.206766672789353
380,0.274954210686803
381,0.22141699508355
382,0.227184949169521
383,0.211425267300808


==> hypertuning/clean_train_nonconvex_trace_labels.csv <==
,y
0,5.431967596218988
1,7.658196551127647
2,4.293535416404601
3,4.368866762263576
4,4.267547444563232
5,7.743499854175745
6,4.497461316705531
7,4.701416542476789
8,6.561478891424561
9,3.899373348253054
10,6.171288767658718
11,5.661021796184447
12,4.69755082105402
13,4.664089348647448
14,5.270581040129941
15,5.72115731670968
16,3.901796792359231
17,6.737262904238406
18,4.33731680023357
19,4.977250207043224
20,4.546844670800015
21,4.295441552603044
22,4.283297799368935
23,5.005362340346039
24,7.109609876505941
25,6.326179039971884
26,4.342733527451388
27,8.13163584189758
28,6.124826474156844
29,6.052040395374195
30,4.338429908448367
31,4.997118387178189
32,4.981724398726039
33,5.539022112290779
34,4.526655124531743
35,5.594321383024269
36,7.692583041805298
37,4.312985662081958
38,5.486627251238849
39,6.031214215837307
40,4.810501650610155
41,4.346812968550656
42,5.725239722720906
43,5.508193072283945
44,4.620530014229463
45,5.804002325965487
46,4.377590336119424
47,7.681527867749777
48,5.618995326820162
49,4.236060175065498
50,5.835491303732478
51,4.652590655169875
52,4.620396699065578
53,4.060122715872222
54,5.587916765270156
55,3.915077663730178
56,4.715064011555897
57,3.985331086375845
58,4.974350525666726
59,5.506432638134971
60,5.109094481576259
61,4.392827762975499
62,4.626556272971288
63,4.277946806681994
64,7.892388681899958
65,4.197904633425292
66,5.37761465963752
67,6.161310593024728
68,5.325270707844292
69,5.088240050901557
70,5.812074220379508
71,4.364165624715191
72,4.322253375452547
73,4.918529320860536
74,4.940157953051397
75,4.552996449816393
76,7.512670114663814
77,5.03089438250138
78,5.216927169379728
79,6.457028264026691
80,6.657261569046067
81,5.113186870877122
82,5.10527748620428
83,4.646932422821332
84,3.990308397258091
85,5.409157216018083
86,4.329794898681737
87,5.369256135028678
88,5.7322464209824
89,4.774153330261261
90,5.488980412328551
91,6.793592169767972
92,6.286690335985695
93,7.539754704156735
94,6.219276953408516
95,5.211938551812839
96,4.71183584912806
97,7.58143479541262
98,5.082927981007584
99,5.093133885227058
100,6.195855300037695
101,4.960041987794265
102,4.376584994633751
103,4.936037074156133
104,6.734151140555348
105,5.768167178646915
106,3.836048958714695
107,6.61222158338082
108,5.094369516778685
109,4.957823316186148
110,6.082008407076541
111,5.249184160879918
112,4.6173737236724
113,4.006725528130938
114,5.43746704443766
115,6.267397216860807
116,4.269434596858432
117,4.061677926723203
118,4.019583487651014
119,7.343239398519876
120,4.100942073366244
121,5.959136671496507
122,5.889756412973252
123,4.918672406140018
124,5.298380795950904
125,5.880458053174641
126,4.533264944822133
127,5.008535728807911
128,4.139451833268073
129,4.889276428065036
130,5.125868099503339
131,3.90371463156442
132,5.600509383800547
133,4.169503858527267
134,4.043809317351704
135,4.888177375303285
136,5.529205106137846
137,5.287631227836223
138,6.350598841679889
139,4.814362119639213
140,5.335805523564662
141,9.668667131109551
142,5.919625821302697
143,4.454264520693235
144,5.131888065484715
145,6.073567116857987
146,4.923640407988839
147,4.652688495458373
148,5.9271415833885
149,5.587114580404515
150,6.833405722960664
151,3.949612076084635
152,6.135523495537237
153,4.789422003736463
154,4.598914448263148
155,4.82432967360461
156,4.287217372695174
157,7.288274441186896
158,4.475367991639464
159,5.989697311456831
160,5.777648390424025
161,4.597552023001706
162,4.32002908523368
163,5.207757336251673
164,4.176995563624962
165,5.729442839664913
166,6.630967797996246
167,4.174710614799129
168,5.709539961567389
169,4.878614717779093
170,4.997539880881818
171,6.111085104192134
172,4.733599632288144
173,5.236684726730036
174,4.388623767539337
175,7.915824256946586
176,5.280761125263417
177,6.45217869950541
178,5.436926395238568
179,5.996028821926698
180,5.962674786752512
181,5.373688892599511
182,5.269955595760626
183,6.541248552785103
184,5.149591193842093
185,4.952115147752309
186,3.899379229233793
187,4.877861475992038
188,6.98580397769735
189,4.74136642480943
190,5.188353669327824
191,7.325367837861325
192,5.021990650576365
193,4.996870889946466
194,4.199691368441742
195,4.116202716557108
196,4.9655956241317
197,5.579640360627873
198,4.970355523798727
199,6.085697439677566
200,4.578571645933931
201,4.172181990060216
202,5.118714821387076
203,4.779722754970155
204,4.793731253380717
205,5.192778973784846
206,4.891796594295012
207,5.196680659267384
208,4.543450503351073
209,5.307061520266939
210,5.839616413781707
211,6.303482461382083
212,4.937768814551299
213,4.797053127093729
214,4.643641497228282
215,3.789496960440621
216,4.420527067929148
217,5.059485162942501
218,5.091146420649599
219,4.40241008386139
220,4.712837282912268
221,5.117404413559128
222,6.141213690996923
223,4.21826605885631
224,4.682931571113646
225,5.205797640236382
226,4.853507503667175
227,4.37506133211342
228,4.850118294981243
229,4.347713293325134
230,6.022887305459029
231,5.263918714655212
232,6.241224040301047
233,4.808848590040714
234,5.822020989540713
235,5.381949345358368
236,4.539833789810657
237,5.055782631276203
238,5.578684209932405
239,4.473323148357736
240,5.490884349506302
241,3.663828570256307
242,4.050632122657293
243,5.185306339071264
244,7.298887542756451
245,4.758241863955124
246,5.735786591516114
247,5.842943571358745
248,5.518325861063552
249,3.845142017736584
250,5.779967111296542
251,5.203625168494279
252,4.433778793217554
253,6.579245456680142
254,5.566552918542375
255,5.965133836086173
256,6.040386604426628
257,4.452320549150673
258,5.706870480168179
259,6.743311631857574
260,4.087088859886953
261,3.942779823789954
262,6.458472608130475
263,4.390592174342609
264,4.61469303216931
265,4.403722694335967
266,3.988515706383494
267,4.081553570658375
268,6.929319968251855
269,6.436306556529007
270,4.723851436225772
271,4.592538077394257
272,5.779456443922235
273,5.061549475383988
274,4.703412335062575
275,4.943583642778021
276,4.661675482540887
277,7.113337428544635
278,4.413851612938451
279,4.357355304699908
280,4.761836878336317
281,5.137564918171817
282,6.733963947074468
283,5.828478273116148
284,4.129052241908807
285,3.665567872184556
286,4.667904702472805
287,3.803217146939622
288,4.517894980284293
289,7.86302406164071
290,4.718277151587671
291,6.690466260218923
292,5.657054050096074
293,5.925272635968928
294,5.004398675514511
295,6.458202707577971
296,3.862753885854382
297,4.918277505639615
298,4.535907715293122
299,6.30423562559276
300,4.595771818260332
301,6.216499885533605
302,5.156111187378944
303,5.343017914207036
304,4.303695302891423
305,5.083366529466762
306,4.409032752679936
307,7.146783716088743
308,4.273511808258777
309,3.798049778216023
310,4.549671981483162
311,4.434184083095316
312,5.286121448625584
313,4.452212093053467
314,5.020256353518843
315,4.300104782406498
316,4.862168544548698
317,3.818556972742426
318,4.162910225270555
319,4.927858356597268
320,7.370552522507643
321,7.248386126795426
322,5.813892244886644
323,4.685783038012654
324,6.15597313869788
325,4.821317795624593
326,5.164047742201664
327,5.21807331917089
328,6.509251459200162
329,4.128751517805465
330,4.532768766944026
331,4.940522610412382
332,7.742655989212998
333,4.240453899243373
334,5.085028864796126
335,4.107052052487814
336,4.970038046633963
337,4.648045961745483
338,4.429158024320361
339,7.311775279423604
340,5.073253321790442
341,5.669625880463854
342,4.799380535643761
343,7.338570801983774
344,5.386859146789376
345,4.950855734824361
346,4.773611387308185
347,4.86377692428749
348,4.800335297252992
349,8.855718683199663
350,4.056241545435699
351,6.069805775010473
352,6.122824969880414
353,4.163857892561073
354,7.238979551564643
355,6.487288754491106
356,7.720081712136655
357,4.477273467094038
358,3.91626587836193
359,5.291472702563243
360,4.220336960515596
361,5.599169636710373
362,5.030711484361595
363,5.303726984202624
364,5.423282152227244
365,5.705993064419685
366,4.381527225319056
367,6.128944972493128
368,4.518779343848728
369,3.970147056016607
370,3.77726661149125
371,4.40629005033902
372,5.653346915799748
373,6.617617167567286
374,7.524884669256122
375,4.068993498201976
376,4.461456111957591
377,4.825398541320898
378,4.842594568635432
379,7.437505050027595
380,5.567837776459654
381,7.612979589409313
382,4.720473783282325
383,5.504784204817634


==> hypertuning/convex/inverse/hypertuning_convex_inverse_L_3_N_256_lr_0.001_losses.csv <==
,trainloss,valloss
0,48.137821197509766,13.841585159301758
1,11.097847938537598,12.801050186157227
2,10.52725887298584,4.983325958251953
3,8.35123062133789,3.9612908363342285
4,7.170745849609375,4.042018413543701
5,6.410544395446777,3.307896375656128
6,5.8664960861206055,3.1281754970550537
7,5.303957939147949,2.5955402851104736
8,4.656978130340576,2.4151031970977783
9,4.1015496253967285,2.002565622329712
10,3.6244616508483887,1.8142518997192383
11,3.1394715309143066,1.741799235343933
12,2.7737693786621094,1.5139405727386475
13,2.444152355194092,1.4597612619400024
14,2.2060630321502686,1.3118008375167847
15,2.037740707397461,1.1696546077728271
16,1.8765509128570557,1.0815593004226685
17,1.6955986022949219,1.0108692646026611
18,1.5659717321395874,1.0109251737594604
19,1.4519842863082886,0.9352955222129822
20,1.472658634185791,0.8435364961624146
21,1.381629467010498,0.8478172421455383
22,1.3009004592895508,0.8364192843437195
23,1.2244547605514526,0.8836655616760254
24,1.1289377212524414,0.7978735566139221
25,1.1013327836990356,0.7952378392219543
26,1.0712155103683472,0.762383222579956
27,1.0675604343414307,1.0168207883834839
28,1.0515058040618896,0.9486036896705627
29,1.0053836107254028,0.6918476819992065
30,0.9720959663391113,0.8045563697814941
31,0.9880077242851257,0.7770217657089233
32,0.9335420727729797,0.6904215812683105
33,0.9522993564605713,0.6408460140228271
34,1.0552403926849365,0.9864330887794495
35,0.9109722971916199,0.983110785484314
36,1.1519463062286377,0.5994457602500916
37,0.9830203652381897,0.7178773283958435
38,0.7989757061004639,0.7271886467933655
39,0.7420345544815063,0.5797791481018066
40,0.7565515637397766,0.5871102809906006
41,0.8527323603630066,0.622765302658081
42,0.9029513597488403,0.5141507387161255
43,0.7964263558387756,0.5722631216049194
44,0.725866436958313,0.776496410369873
45,0.7200499773025513,0.7369021773338318
46,0.6647289991378784,0.4989262521266937
47,0.615390956401825,0.4825197756290436
48,0.5694703459739685,0.46333038806915283
49,0.5602833032608032,0.45196837186813354
50,0.5339140892028809,0.406854510307312
51,0.5141089558601379,0.4146173298358917
52,0.5080961585044861,0.4009777307510376
53,0.5136982202529907,0.5648453831672668
54,0.48424556851387024,0.574573278427124
55,0.5769408345222473,0.4764242470264435
56,0.4640427231788635,0.3799310326576233
57,0.46002551913261414,0.45793256163597107
58,0.4215371310710907,0.4063264727592468
59,0.3939857482910156,0.3514447808265686
60,0.36741819977760315,0.32925230264663696
61,0.36145830154418945,0.36037442088127136
62,0.44070127606391907,0.6009436249732971
63,0.45704108476638794,0.39781874418258667
64,0.3356669843196869,0.2662610113620758
65,0.510826051235199,0.25477564334869385
66,0.4430433511734009,0.3050514757633209
67,0.4014081060886383,0.24146206676959991
68,0.3450726866722107,0.24493901431560516
69,0.28116375207901,0.2313830703496933
70,0.2578825056552887,0.23051926493644714
71,0.2423906922340393,0.2684151828289032
72,0.2528687119483948,0.2107035368680954
73,0.21897882223129272,0.19476762413978577
74,0.22059936821460724,0.18224599957466125
75,0.20398949086666107,0.1738576740026474
76,0.2045271098613739,0.17079395055770874
77,0.18454065918922424,0.19875286519527435
78,0.18222476541996002,0.15373483300209045
79,0.1904195100069046,0.14236003160476685
80,0.16697627305984497,0.14719724655151367
81,0.16961728036403656,0.13267329335212708
82,0.1689424067735672,0.13171806931495667
83,0.17818400263786316,0.19432874023914337
84,0.14819104969501495,0.12971140444278717
85,0.1519039124250412,0.11553621292114258
86,0.1372668445110321,0.12122675776481628
87,0.1332228183746338,0.1221214011311531
88,0.15758085250854492,0.13679830729961395
89,0.1378355771303177,0.1299758106470108
90,0.12529660761356354,0.09897785633802414
91,0.12224939465522766,0.1534881442785263
92,0.13704495131969452,0.0996687114238739
93,0.1308569759130478,0.09858016669750214
94,0.13234980404376984,0.18033213913440704
95,0.15536916255950928,0.1337701976299286
96,0.14021272957324982,0.0900302603840828
97,0.09823359549045563,0.1182122528553009
98,0.11605890095233917,0.08172089606523514
99,0.0926394835114479,0.09019557386636734
100,0.11319144815206528,0.07068978995084763
101,0.10450978577136993,0.06908196210861206
102,0.09926960617303848,0.08527307212352753
103,0.11355321109294891,0.07740776240825653
104,0.08400801569223404,0.1021527349948883
105,0.10406824201345444,0.14149248600006104
106,0.10022718459367752,0.09652478247880936
107,0.0847175270318985,0.07193128019571304
108,0.09546191990375519,0.06508733332157135
109,0.08122462034225464,0.0643792524933815
110,0.08570215851068497,0.06070541590452194
111,0.08723192662000656,0.08496496081352234
112,0.06915875524282455,0.05899310111999512
113,0.07286623865365982,0.0690862312912941
114,0.09647860378026962,0.08094586431980133
115,0.0806242823600769,0.05808607488870621
116,0.07514379173517227,0.056178025901317596
117,0.06659287959337234,0.06118864193558693
118,0.06639964133501053,0.06395905464887619
119,0.07543487101793289,0.06918280571699142
120,0.06337537616491318,0.056883975863456726
121,0.06457315385341644,0.05209288373589516
122,0.06334173679351807,0.05146564170718193
123,0.06730426847934723,0.07775881141424179
124,0.07298394292593002,0.051210206001996994
125,0.06008404493331909,0.055152129381895065
126,0.06861428916454315,0.06679342687129974
127,0.07743605226278305,0.07828611880540848
128,0.0702221542596817,0.0600539892911911
129,0.09250351041555405,0.09274960309267044
130,0.07278596609830856,0.056874629110097885
131,0.06705348193645477,0.05431292951107025
132,0.07157425582408905,0.05067765340209007
133,0.06906130909919739,0.05778702720999718
134,0.057881541550159454,0.06471153348684311
135,0.07241297513246536,0.0873153880238533
136,0.07518036663532257,0.05475045368075371
137,0.0648798793554306,0.10264375805854797
138,0.11726360768079758,0.12602576613426208
139,0.09527164697647095,0.06659360229969025
140,0.06394939869642258,0.053397782146930695
141,0.05558805167675018,0.04787691682577133
142,0.057791199535131454,0.07158242166042328
143,0.09984871745109558,0.1246834322810173
144,0.09193994104862213,0.14579588174819946
145,0.08931479603052139,0.07746575027704239
146,0.06359633803367615,0.06754285842180252
147,0.061509352177381516,0.054594479501247406
148,0.0649586021900177,0.058283139020204544
149,0.07454551756381989,0.0752473846077919
150,0.06058782711625099,0.045251280069351196
151,0.059705156832933426,0.06712789833545685
152,0.059801943600177765,0.04732992872595787
153,0.052918486297130585,0.056781552731990814
154,0.06292027235031128,0.04553920775651932
155,0.056858863681554794,0.04488380253314972
156,0.05860688164830208,0.04587487131357193
157,0.051892347633838654,0.042754314839839935
158,0.04689763858914375,0.04545678198337555
159,0.046644266694784164,0.05028983950614929
160,0.05552782490849495,0.0812808945775032
161,0.058184947818517685,0.053828164935112
162,0.04825500026345253,0.04440345615148544
163,0.04889262095093727,0.05242122337222099
164,0.05893688648939133,0.06224168464541435
165,0.059862516820430756,0.04734877869486809
166,0.056843843311071396,0.04272834211587906
167,0.047077711671590805,0.048866502940654755
168,0.04851488396525383,0.0533054955303669
169,0.05278951674699783,0.04825359955430031
170,0.054674167186021805,0.04217518866062164
171,0.04828257113695145,0.04926424100995064
172,0.04937443509697914,0.048820093274116516
173,0.05099654570221901,0.0426090843975544
174,0.05819643661379814,0.04540293663740158
175,0.058044739067554474,0.057193007320165634
176,0.053101930767297745,0.05409549921751022
177,0.04470503702759743,0.046260323375463486
178,0.04996776580810547,0.04296917840838432
179,0.04531925171613693,0.03910957649350166
180,0.047418128699064255,0.04094093292951584
181,0.04338430240750313,0.040378767997026443
182,0.051477257162332535,0.04625493660569191
183,0.04838109761476517,0.04497084021568298
184,0.0525079071521759,0.056437376886606216
185,0.0687779039144516,0.051729001104831696
186,0.049567967653274536,0.04392952844500542
187,0.0464194118976593,0.04268913343548775
188,0.04454711452126503,0.047840241342782974
189,0.043751489371061325,0.042367588728666306
190,0.04040445759892464,0.03979231417179108
191,0.04622026905417442,0.03977208212018013
192,0.04191708564758301,0.05107814818620682
193,0.051994990557432175,0.06002318486571312
194,0.05967733636498451,0.04582617059350014
195,0.06327451020479202,0.08420194685459137
196,0.060938622802495956,0.06518925726413727
197,0.06358236819505692,0.04254572093486786
198,0.04871224984526634,0.06844959408044815
199,0.06351511180400848,0.042980704456567764
200,0.04414312541484833,0.03963010013103485
201,0.04394198954105377,0.07744346559047699
202,0.0727367103099823,0.09345845878124237
203,0.0694739818572998,0.06385732442140579
204,0.05303796008229256,0.04347451403737068
205,0.05165892094373703,0.04492054134607315
206,0.04282679408788681,0.03998006507754326
207,0.04552190750837326,0.04653158783912659
208,0.04650658741593361,0.04811184108257294
209,0.040284089744091034,0.042160067707300186
210,0.041516564786434174,0.03972481191158295
211,0.037576161324977875,0.06033922731876373
212,0.042230457067489624,0.040470417588949203
213,0.04335849732160568,0.041535504162311554
214,0.03877371922135353,0.04893870651721954
215,0.049165092408657074,0.04993748664855957
216,0.06641871482133865,0.08138943463563919
217,0.09109622240066528,0.07597439736127853
218,0.0605282336473465,0.04476524144411087
219,0.05037657171487808,0.07410931587219238
220,0.07346152514219284,0.10839928686618805
221,0.08030755817890167,0.04248052462935448
222,0.0730772465467453,0.05717898905277252
223,0.12046124786138535,0.1714882254600525
224,0.09497672319412231,0.12668468058109283
225,0.07607955485582352,0.08543430268764496
226,0.09370310604572296,0.0417485386133194
227,0.07484801113605499,0.05979326739907265
228,0.050329871475696564,0.043442223221063614
229,0.040660612285137177,0.040677253156900406
230,0.03966861590743065,0.03958015516400337
231,0.04637386277318001,0.04046615958213806
232,0.04281870648264885,0.0447055958211422
233,0.038377795368433,0.04087638109922409
234,0.03457977622747421,0.043458860367536545
235,0.04357631504535675,0.0482085645198822
236,0.04901256039738655,0.040127746760845184
237,0.03998845815658569,0.04440316930413246
238,0.03957224637269974,0.03823821246623993
239,0.035531628876924515,0.041774459183216095
240,0.03359346091747284,0.038983192294836044
241,0.0397399477660656,0.038723867386579514
242,0.04809726029634476,0.04862496629357338
243,0.045353297144174576,0.05442308261990547
244,0.05275457724928856,0.0470089353621006
245,0.05555269867181778,0.05711391195654869
246,0.042944882065057755,0.04082060605287552
247,0.03818554803729057,0.05198459327220917
248,0.04928851127624512,0.056314580142498016
249,0.0805356428027153,0.06756890565156937
250,0.08690091222524643,0.11756707727909088
251,0.06920481473207474,0.1121990904211998
252,0.06630988419055939,0.05532607063651085
253,0.05144108831882477,0.04001131281256676
254,0.034457024186849594,0.03784904256463051
255,0.04274391382932663,0.05605122819542885
256,0.05584770813584328,0.05483733490109444
257,0.05058283731341362,0.049724139273166656
258,0.041411884129047394,0.04266661778092384
259,0.03402611240744591,0.0392749160528183
260,0.03746937960386276,0.038266871124506
261,0.03959893807768822,0.04280243068933487
262,0.04140619933605194,0.03581101819872856
263,0.03805406391620636,0.03753051906824112
264,0.04113474860787392,0.10370088368654251
265,0.06585255265235901,0.1033889576792717
266,0.0749860405921936,0.07663165777921677
267,0.06331285089254379,0.049120157957077026
268,0.04030519351363182,0.043284982442855835
269,0.03985477238893509,0.04522364214062691
270,0.035407088696956635,0.038845423609018326
271,0.031616564840078354,0.04866031929850578
272,0.04039381071925163,0.06476499140262604
273,0.04829293116927147,0.06752480566501617
274,0.05050451308488846,0.03897473216056824
275,0.043945278972387314,0.07380253821611404
276,0.06633792817592621,0.07834568619728088
277,0.06579837203025818,0.06530307233333588
278,0.056482259184122086,0.04023353382945061
279,0.05879560112953186,0.06562227010726929
280,0.04306045174598694,0.03688254952430725
281,0.048787012696266174,0.060829587280750275
282,0.04622691124677658,0.10384921729564667
283,0.06505457311868668,0.06665382534265518
284,0.04070855304598808,0.05810089781880379
285,0.06338748335838318,0.056976210325956345
286,0.06492426246404648,0.05689156427979469
287,0.048533737659454346,0.046420130878686905
288,0.046222537755966187,0.04591452702879906
289,0.054899897426366806,0.05943342670798302
290,0.04386848583817482,0.05016586557030678
291,0.046480387449264526,0.0619424469769001
292,0.049190592020750046,0.07659519463777542
293,0.07194103300571442,0.03716893494129181
294,0.04017731174826622,0.04539649561047554
295,0.03392953425645828,0.038798242807388306
296,0.032206788659095764,0.04835805296897888
297,0.03683241456747055,0.038082055747509
298,0.03143830597400665,0.04113110154867172
299,0.035741232335567474,0.04451502487063408
300,0.06314001977443695,0.10769078135490417
301,0.05377580225467682,0.03894154727458954
302,0.032073795795440674,0.046779755502939224
303,0.057785626500844955,0.03743961080908775
304,0.043355099856853485,0.03738934546709061
305,0.03520851209759712,0.054368749260902405
306,0.04424954578280449,0.053396984934806824
307,0.03981218859553337,0.05987834185361862
308,0.031714797019958496,0.03664945065975189
309,0.03203440085053444,0.039603035897016525
310,0.03672421723604202,0.05812280625104904
311,0.03936491534113884,0.03548935428261757
312,0.045091308653354645,0.06774136424064636
313,0.04687279462814331,0.054484181106090546
314,0.03184739872813225,0.06514675915241241
315,0.04951474815607071,0.03826848417520523
316,0.04196371138095856,0.05742064118385315
317,0.03957214206457138,0.040949657559394836
318,0.038803841918706894,0.04000763222575188
319,0.03521139919757843,0.05064497888088226
320,0.03715573251247406,0.04137182980775833
321,0.03151114657521248,0.036338597536087036
322,0.0343221016228199,0.05634899064898491
323,0.04138694331049919,0.04587864130735397
324,0.03804677352309227,0.045202091336250305
325,0.03353188931941986,0.0517018586397171
326,0.04336019977927208,0.10151633620262146
327,0.05718738213181496,0.04209185391664505
328,0.05468787997961044,0.04363803192973137
329,0.04143990948796272,0.06236094981431961
330,0.03896033763885498,0.06317001581192017
331,0.0458771251142025,0.06559883803129196
332,0.03471605107188225,0.041079338639974594
333,0.033162184059619904,0.039768368005752563
334,0.029089611023664474,0.03801242262125015
335,0.04259086772799492,0.06437552720308304
336,0.0484994612634182,0.04372655972838402
337,0.041731495410203934,0.04819593206048012
338,0.03273463994264603,0.044629815965890884
339,0.027287699282169342,0.03826490417122841
340,0.02834264189004898,0.03689828887581825
341,0.030420102179050446,0.05767202377319336
342,0.04222896695137024,0.055363647639751434
343,0.036422714591026306,0.06854729354381561
344,0.06008785963058472,0.07030612230300903
345,0.05737488344311714,0.041026391088962555
346,0.043706733733415604,0.047447532415390015
347,0.031502269208431244,0.04174688830971718
348,0.04192975535988808,0.0732467919588089
349,0.04604322463274002,0.06394276767969131
350,0.0478346161544323,0.040717076510190964
351,0.03137693554162979,0.044715769588947296
352,0.031081652268767357,0.042826469987630844
353,0.04305808246135712,0.03733339160680771
354,0.0335124209523201,0.08372876793146133
355,0.04984007403254509,0.04037204757332802
356,0.03930186852812767,0.0472596101462841
357,0.03465507924556732,0.03693858161568642
358,0.027664585039019585,0.03711133822798729
359,0.02753126621246338,0.03921777382493019
360,0.03184870257973671,0.0426223985850811
361,0.032818753272295,0.03811061754822731
362,0.05247681215405464,0.09548453986644745
363,0.04770606383681297,0.03700447082519531
364,0.02856522426009178,0.038303058594465256
365,0.027889778837561607,0.04144934192299843
366,0.029401354491710663,0.04265954717993736
367,0.03712335601449013,0.05274262651801109
368,0.045366548001766205,0.08037623763084412
369,0.04589458927512169,0.045488595962524414
370,0.04172845929861069,0.03865945711731911
371,0.030984077602624893,0.03926845267415047
372,0.02800871804356575,0.05173506587743759
373,0.05924671143293381,0.05908236652612686
374,0.0681997612118721,0.06772486865520477
375,0.03756408393383026,0.03940369933843613
376,0.03170514106750488,0.04174892604351044
377,0.02953566610813141,0.03625749796628952
378,0.027800647541880608,0.04285168647766113
379,0.031265851110219955,0.0647796243429184
380,0.05684618279337883,0.07390722632408142
381,0.0511334091424942,0.04724440723657608
382,0.04838404804468155,0.04690531641244888
383,0.08028773218393326,0.09144710749387741
384,0.06624241173267365,0.0410013347864151
385,0.044356003403663635,0.045204609632492065
386,0.03503825515508652,0.04013584926724434
387,0.03155142813920975,0.03817331790924072
388,0.027404660359025,0.04003637284040451
389,0.02510634995996952,0.036153826862573624
390,0.025317208841443062,0.03667742758989334
391,0.02651520073413849,0.03960217162966728
392,0.040371764451265335,0.11619950085878372
393,0.06527762860059738,0.04085845872759819
394,0.04166097193956375,0.04072468355298042
395,0.02600695565342903,0.03668908402323723
396,0.030182160437107086,0.054624516516923904
397,0.04522297903895378,0.05942275747656822
398,0.04644584655761719,0.05120041221380234
399,0.033246271312236786,0.039824988692998886
400,0.0305741336196661,0.044192906469106674
401,0.03368111327290535,0.0413442887365818
402,0.030444452539086342,0.038289137184619904
403,0.02672160044312477,0.03642325848340988
404,0.02699180506169796,0.058325011283159256
405,0.03178495913743973,0.04215969890356064
406,0.03221263363957405,0.040016934275627136
407,0.03021899238228798,0.052135370671749115
408,0.04946558177471161,0.03777756914496422
409,0.04194552078843117,0.04342135414481163
410,0.0342547744512558,0.05213313549757004
411,0.028210477903485298,0.044467877596616745
412,0.03286929801106453,0.04776870086789131
413,0.04196261987090111,0.08144927024841309
414,0.04216810688376427,0.052348557859659195
415,0.03851473331451416,0.05987033247947693
416,0.05334724485874176,0.09075690060853958
417,0.04570602998137474,0.040037356317043304
418,0.03558587282896042,0.04651220515370369
419,0.031639646738767624,0.037644099444150925
420,0.0298201534897089,0.04357471317052841
421,0.027897533029317856,0.0354134701192379
422,0.027267983183264732,0.03652036562561989
423,0.02374739944934845,0.03899456560611725
424,0.026999246329069138,0.04305479675531387
425,0.024884352460503578,0.04840560257434845
426,0.02769911102950573,0.04070805385708809
427,0.027640309184789658,0.044696956872940063
428,0.030202703550457954,0.03932495042681694
429,0.024240553379058838,0.03838399052619934
430,0.02459244802594185,0.03614353388547897
431,0.02352716587483883,0.0352785624563694
432,0.02354082465171814,0.03506134822964668
433,0.02720518410205841,0.04530572146177292
434,0.027195457369089127,0.038111791014671326
435,0.02624097652733326,0.03624996170401573
436,0.02944977954030037,0.036558832973241806
437,0.029655421152710915,0.03748306632041931
438,0.021538034081459045,0.0375271812081337
439,0.025570988655090332,0.03599241003394127
440,0.022631870582699776,0.05177016928792
441,0.036484282463788986,0.038065310567617416
442,0.03181329742074013,0.04866495728492737
443,0.030776547268033028,0.042155053466558456
444,0.03315594419836998,0.04142919182777405
445,0.028838101774454117,0.03983567655086517
446,0.03170740604400635,0.06481003761291504
447,0.02977381832897663,0.06071288511157036
448,0.042673639953136444,0.04410646855831146
449,0.03948085010051727,0.05908343940973282
450,0.030248666182160378,0.041062552481889725
451,0.0292007215321064,0.052013471722602844
452,0.029079461470246315,0.039025869220495224
453,0.02976836822926998,0.04721512645483017
454,0.03105829656124115,0.03813408687710762
455,0.022642623633146286,0.03664035722613335
456,0.034722842276096344,0.09336398541927338
457,0.05163245275616646,0.03543134406208992
458,0.03159843757748604,0.04499077424407005
459,0.036523401737213135,0.06593848764896393
460,0.03638403117656708,0.042743220925331116
461,0.030814873054623604,0.037871263921260834
462,0.02447406016290188,0.03521203249692917
463,0.029549462720751762,0.06915082782506943
464,0.037644874304533005,0.05006394535303116
465,0.043662771582603455,0.04611113294959068
466,0.042662281543016434,0.062198612838983536
467,0.04464292153716087,0.11784866452217102
468,0.06689000129699707,0.06312264502048492
469,0.04916517436504364,0.048589445650577545
470,0.057833269238471985,0.060419369488954544
471,0.03997284546494484,0.04176256060600281
472,0.04075666144490242,0.07441553473472595
473,0.05299102142453194,0.057879455387592316
474,0.056538794189691544,0.03743152692914009
475,0.03108830191195011,0.05102866142988205
476,0.032890237867832184,0.03808022290468216
477,0.042333461344242096,0.09411536902189255
478,0.05216195806860924,0.0520908422768116
479,0.04132001847028732,0.07137817144393921
480,0.039243221282958984,0.045144159346818924
481,0.03451159596443176,0.04007553309202194
482,0.03335358574986458,0.037976719439029694
483,0.022185510024428368,0.04460196569561958
484,0.031012535095214844,0.036032311618328094
485,0.0239596925675869,0.041493192315101624
486,0.03494502231478691,0.04646603763103485
487,0.026494547724723816,0.042201749980449677
488,0.02796553447842598,0.04499319568276405
489,0.03353596478700638,0.05169152840971947
490,0.032296597957611084,0.049684468656778336
491,0.04681575670838356,0.03671494498848915
492,0.043206457048654556,0.10726562887430191
493,0.05849241837859154,0.05370471253991127
494,0.042289599776268005,0.07043760269880295
495,0.036128055304288864,0.04802713543176651
496,0.02552942745387554,0.03946736827492714
497,0.024965109303593636,0.047545045614242554
498,0.027959298342466354,0.03671512380242348
499,0.02185317873954773,0.05058705061674118
500,0.025633960962295532,0.03563786298036575
501,0.02449452504515648,0.03673664480447769
502,0.025196803733706474,0.03475148230791092
503,0.02106563001871109,0.039406370371580124
504,0.020665597170591354,0.04976356029510498
505,0.025806186720728874,0.0412563718855381
506,0.02762909233570099,0.04081881418824196
507,0.02242673560976982,0.03613061085343361
508,0.020442737266421318,0.05011652410030365
509,0.028109734877943993,0.04099801555275917
510,0.027168532833456993,0.04031066969037056
511,0.026424037292599678,0.04257049784064293
512,0.022919954732060432,0.03596918284893036
513,0.022596631199121475,0.04611034318804741
514,0.030611557886004448,0.03767985478043556
515,0.0407944992184639,0.05301522836089134
516,0.02965766377747059,0.07255996018648148
517,0.03261750191450119,0.048406995832920074
518,0.030252330005168915,0.03322099894285202
519,0.026015162467956543,0.03483157232403755
520,0.024679934605956078,0.05137326940894127
521,0.02523876167833805,0.04035285487771034
522,0.031027955934405327,0.036008287221193314
523,0.04317097365856171,0.049118123948574066
524,0.0383840911090374,0.03978891298174858
525,0.02327476441860199,0.04120714217424393
526,0.022429071366786957,0.0415533222258091
527,0.026823874562978745,0.036683790385723114
528,0.03336974233388901,0.03932587429881096
529,0.023072924464941025,0.041369859129190445
530,0.022645704448223114,0.035810306668281555
531,0.021180327981710434,0.049107905477285385
532,0.02303396351635456,0.03357791155576706
533,0.023043857887387276,0.03517817705869675
534,0.028664110228419304,0.05214216932654381
535,0.028360674157738686,0.03560074418783188
536,0.023156940937042236,0.036133766174316406
537,0.021085213869810104,0.03453307971358299
538,0.022680437192320824,0.038312554359436035
539,0.021223178133368492,0.03467637673020363
540,0.028988558799028397,0.038035303354263306
541,0.03793269768357277,0.10115079581737518
542,0.05115631967782974,0.0572628416121006
543,0.07680609077215195,0.07079923897981644
544,0.11087090522050858,0.11608028411865234
545,0.0889802798628807,0.0687650665640831
546,0.054299402981996536,0.033411137759685516
547,0.029506366699934006,0.030340783298015594
548,0.023636793717741966,0.040601737797260284
549,0.042982928454875946,0.04196656122803688
550,0.025183433666825294,0.03698178008198738
551,0.02022090181708336,0.03870658949017525
552,0.023784834891557693,0.05409559980034828
553,0.03178936243057251,0.03772750496864319
554,0.025435389950871468,0.05396077409386635
555,0.03090759925544262,0.04538973420858383
556,0.03538020700216293,0.03750541806221008
557,0.043735187500715256,0.07233818620443344
558,0.03374103829264641,0.03719785064458847
559,0.02893178164958954,0.04541676864027977
560,0.032299961894750595,0.047431930899620056
561,0.03149756044149399,0.05083807185292244
562,0.026307959109544754,0.04619719088077545
563,0.030360545963048935,0.04252165928483009
564,0.020873546600341797,0.0503402017056942
565,0.04619598016142845,0.038083143532276154
566,0.027901483699679375,0.038461461663246155
567,0.02288205735385418,0.04221126809716225
568,0.0240790918469429,0.05347753316164017
569,0.032255854457616806,0.03896647319197655
570,0.021655945107340813,0.04450253024697304
571,0.02534107305109501,0.036178044974803925
572,0.02098780684173107,0.04311228543519974
573,0.024205947294831276,0.0348377525806427
574,0.01935259811580181,0.03478869050741196
575,0.019314652308821678,0.036031294614076614
576,0.01908142678439617,0.055418241769075394
577,0.030589262023568153,0.039432961493730545
578,0.026932310312986374,0.07322714477777481
579,0.030863257125020027,0.044153038412332535
580,0.023510895669460297,0.038640763610601425
581,0.023604534566402435,0.045773349702358246
582,0.02251710742712021,0.034460246562957764
583,0.02131039649248123,0.040004484355449677
584,0.024020439013838768,0.03901415690779686
585,0.02122974954545498,0.03480155020952225
586,0.018608927726745605,0.0368880033493042
587,0.024249369278550148,0.04598196968436241
588,0.026253245770931244,0.04037001356482506
589,0.026356112211942673,0.04716651141643524
590,0.025242449715733528,0.042507901787757874
591,0.019702928140759468,0.03961104527115822
592,0.030366983264684677,0.03671452775597572
593,0.027653351426124573,0.05970630794763565
594,0.03988991305232048,0.07247747480869293
595,0.06606843322515488,0.06416512280702591
596,0.09061282873153687,0.10692691802978516
597,0.07780333608388901,0.11541192978620529
598,0.07516169548034668,0.05560459941625595
599,0.05454202741384506,0.03635350242257118
600,0.03426051139831543,0.04630153998732567
601,0.044061195105314255,0.073804572224617
602,0.043683432042598724,0.03545801341533661
603,0.03596532344818115,0.06391558051109314
604,0.03790060430765152,0.037752971053123474
605,0.023490212857723236,0.040611062198877335
606,0.032387856394052505,0.05684173107147217
607,0.025816159322857857,0.0373157300055027
608,0.019930683076381683,0.044053446501493454
609,0.020352745428681374,0.036136120557785034
610,0.018914055079221725,0.03628119081258774
611,0.01879977621138096,0.035678330808877945
612,0.02241372875869274,0.03718768060207367
613,0.02639191597700119,0.04040120542049408
614,0.029724471271038055,0.040750302374362946
615,0.028844468295574188,0.05142251402139664
616,0.03410451114177704,0.0443415567278862
617,0.03267891705036163,0.043253883719444275
618,0.021050814539194107,0.039482232183218
619,0.020596861839294434,0.05735111981630325
620,0.03183082863688469,0.04783555492758751
621,0.03802934288978577,0.07487234473228455
622,0.04657045006752014,0.06799517571926117
623,0.04092039167881012,0.039501216262578964
624,0.022345392033457756,0.03684163838624954
625,0.037635426968336105,0.05689691752195358
626,0.02965451404452324,0.03731348738074303
627,0.0252486951649189,0.03613447770476341
628,0.017536740750074387,0.03742889314889908
629,0.01846090890467167,0.03838152065873146
630,0.01821860857307911,0.03914777934551239
631,0.018770238384604454,0.03561358526349068
632,0.022922562435269356,0.03745066747069359
633,0.022536978125572205,0.03592824563384056
634,0.020537158474326134,0.04754083603620529
635,0.020340869203209877,0.03676163777709007
636,0.021668419241905212,0.03620456904172897
637,0.01932106912136078,0.04979372024536133
638,0.03177506849169731,0.06331120431423187
639,0.05607271566987038,0.06888843327760696
640,0.0425579771399498,0.04559938609600067
641,0.025934973731637,0.04475074261426926
642,0.023266686126589775,0.04531639441847801
643,0.04349472373723984,0.06078486889600754
644,0.06916014850139618,0.08963590860366821
645,0.052282124757766724,0.05565699189901352
646,0.03240722790360451,0.03903292864561081
647,0.029396187514066696,0.06433146446943283
648,0.026873532682657242,0.05201078951358795
649,0.03030405379831791,0.0973827987909317
650,0.04857753589749336,0.06858474761247635
651,0.05529041960835457,0.0954563170671463
652,0.035123296082019806,0.04584971070289612
653,0.027485772967338562,0.03947564959526062
654,0.021422117948532104,0.037464432418346405
655,0.021291496232151985,0.04344439506530762
656,0.02265179716050625,0.050957612693309784
657,0.02185249887406826,0.03944985941052437
658,0.02200748212635517,0.040771033614873886
659,0.020102661103010178,0.03730546683073044
660,0.02617689035832882,0.03715652972459793
661,0.024978850036859512,0.04308799281716347
662,0.026120604947209358,0.05584874749183655
663,0.03171393647789955,0.060618944466114044
664,0.026974715292453766,0.04367244243621826
665,0.026698708534240723,0.050508663058280945
666,0.024418575689196587,0.042746420949697495
667,0.02650989219546318,0.0425896979868412
668,0.02392476797103882,0.046666353940963745
669,0.023798836395144463,0.04633898660540581
670,0.020770294591784477,0.04980936646461487
671,0.026654023677110672,0.046443331986665726
672,0.023771651089191437,0.03841719031333923
673,0.021444162353873253,0.04382050037384033
674,0.027196573093533516,0.0398811399936676
675,0.033373285084962845,0.0473172627389431
676,0.031204858794808388,0.03767610713839531
677,0.024633172899484634,0.03534619137644768
678,0.03132224082946777,0.09632472693920135
679,0.04795899614691734,0.039507027715444565
680,0.041739027947187424,0.04443752393126488
681,0.023037469014525414,0.04721856862306595
682,0.023363038897514343,0.10429766774177551
683,0.05308351293206215,0.04166886582970619
684,0.04249336197972298,0.043820563703775406
685,0.04333288222551346,0.07273229211568832
686,0.04493692144751549,0.04162978380918503
687,0.03757479414343834,0.058327678591012955
688,0.036034997552633286,0.048650193959474564
689,0.038047876209020615,0.0493435300886631
690,0.043213993310928345,0.10952092707157135
691,0.0705542266368866,0.05583096295595169
692,0.04099187254905701,0.04067973047494888
693,0.02792186103761196,0.056336067616939545
694,0.04219405725598335,0.05433109402656555
695,0.035703256726264954,0.04123477265238762
696,0.022902030497789383,0.03881188854575157
697,0.02069195546209812,0.042154841125011444
698,0.018997633829712868,0.04033830389380455
699,0.0191474761813879,0.05224394053220749
700,0.02289154939353466,0.03561307489871979
701,0.01741078682243824,0.04498227685689926
702,0.02071695774793625,0.03836466372013092
703,0.01628565974533558,0.03642437234520912
704,0.01828278973698616,0.036318089812994
705,0.018726108595728874,0.04075336456298828
706,0.019416797906160355,0.05650823563337326
707,0.022529687732458115,0.04451641067862511
708,0.021265909075737,0.04809509217739105
709,0.03341856226325035,0.036462150514125824
710,0.026741908863186836,0.04829661548137665
711,0.02146635390818119,0.04139521345496178
712,0.01947765052318573,0.041150711476802826
713,0.020936045795679092,0.040550049394369125
714,0.02113567851483822,0.051093168556690216
715,0.02647589147090912,0.05439773201942444
716,0.01883724518120289,0.03546782582998276
717,0.027880234643816948,0.07446667551994324
718,0.03435830399394035,0.03772958368062973
719,0.033817704766988754,0.06189092993736267
720,0.030585169792175293,0.041210852563381195
721,0.026072219014167786,0.04656125232577324
722,0.031099343672394753,0.047531597316265106
723,0.030442221090197563,0.07993511855602264
724,0.034050870686769485,0.03515177592635155
725,0.04477842152118683,0.09992189705371857
726,0.04714439809322357,0.03563907369971275
727,0.02610594779253006,0.03904050961136818
728,0.026903871446847916,0.049172624945640564
729,0.03104162961244583,0.05828559771180153
730,0.025457408279180527,0.03572869673371315
731,0.022880960255861282,0.04768111929297447
732,0.022900409996509552,0.036993470042943954
733,0.01898505911231041,0.03909040242433548
734,0.02937820926308632,0.062484849244356155
735,0.05304035544395447,0.08639509230852127
736,0.05165788158774376,0.051528703421354294
737,0.053717877715826035,0.06681999564170837
738,0.043790314346551895,0.07776615023612976
739,0.039143070578575134,0.05466671288013458
740,0.04123900458216667,0.06837490200996399
741,0.02677665464580059,0.041232965886592865
742,0.01937878131866455,0.03667398914694786
743,0.017769062891602516,0.03696052357554436
744,0.020779628306627274,0.041689999401569366
745,0.02360314130783081,0.08394808322191238
746,0.04211463779211044,0.04817618057131767
747,0.03516402468085289,0.15537837147712708
748,0.08338291198015213,0.06099778041243553
749,0.0855865627527237,0.05612332001328468
750,0.03931751847267151,0.0391797199845314
751,0.027425747364759445,0.05064535140991211
752,0.02710725925862789,0.038318417966365814
753,0.019299980252981186,0.03761995583772659
754,0.0205713901668787,0.04538188874721527
755,0.02421731688082218,0.03557392582297325
756,0.01872449927031994,0.04295703396201134
757,0.02797512896358967,0.04943767935037613
758,0.019219975918531418,0.03761620819568634
759,0.02147107943892479,0.040557581931352615
760,0.01842363178730011,0.04292098432779312
761,0.017189569771289825,0.03813667967915535
762,0.017450381070375443,0.04142002388834953
763,0.01680673472583294,0.041612423956394196
764,0.018215827643871307,0.03632882609963417
765,0.019486257806420326,0.04217838495969772
766,0.019281694665551186,0.06147175654768944
767,0.029784632846713066,0.04276458919048309
768,0.03385245427489281,0.08129304647445679
769,0.056482650339603424,0.06524292379617691
770,0.04525824263691902,0.06964801251888275
771,0.03768283873796463,0.03889181837439537
772,0.026185335591435432,0.052288975566625595
773,0.022467035800218582,0.04885657876729965
774,0.019955594092607498,0.037284597754478455
775,0.023480307310819626,0.06384450942277908
776,0.030987447127699852,0.04275001585483551
777,0.030536191537976265,0.06109194457530975
778,0.02526996284723282,0.04000946879386902
779,0.018936533480882645,0.03667762503027916
780,0.03615212440490723,0.05055386573076248
781,0.01908113621175289,0.03560854122042656
782,0.015530531294643879,0.03859551250934601
783,0.017300061881542206,0.035920657217502594
784,0.016450241208076477,0.03621293604373932
785,0.020605452358722687,0.03765900433063507
786,0.019123956561088562,0.03960432857275009
787,0.021612249314785004,0.06134001910686493
788,0.03592345118522644,0.04811352863907814
789,0.028151975944638252,0.03854351118206978
790,0.0201145987957716,0.038319181650877
791,0.01797759346663952,0.04402798041701317
792,0.019209230318665504,0.03780341148376465
793,0.01656787283718586,0.03644896298646927
794,0.020396383479237556,0.037478215992450714
795,0.018671903759241104,0.038746319711208344
796,0.019424041733145714,0.039406612515449524
797,0.01610107161104679,0.03681745380163193
798,0.01658272184431553,0.035798005759716034
799,0.016352631151676178,0.03557968884706497
800,0.015457925386726856,0.046201061457395554
801,0.031399939209222794,0.05082441121339798
802,0.02564098872244358,0.044270992279052734
803,0.0351874940097332,0.04292929172515869
804,0.029917405918240547,0.05564170703291893
805,0.02062061056494713,0.03790096938610077
806,0.019817356020212173,0.039933327585458755
807,0.020410478115081787,0.04927153140306473
808,0.031153269112110138,0.05232440307736397
809,0.03373197093605995,0.06765936315059662
810,0.04299482703208923,0.06376692652702332
811,0.08100888878107071,0.10202104598283768
812,0.10141392797231674,0.06188517436385155
813,0.06384717673063278,0.06173855811357498
814,0.024858376011252403,0.040970705449581146
815,0.020972909405827522,0.03553592041134834
816,0.02121870219707489,0.03421083092689514
817,0.025468192994594574,0.04255068674683571
818,0.02372308447957039,0.04067882150411606
819,0.0227273590862751,0.038802698254585266
820,0.019461750984191895,0.04166531562805176
821,0.01822102814912796,0.036875635385513306
822,0.017652804031968117,0.044917624443769455
823,0.018963098526000977,0.03533842787146568
824,0.021815244108438492,0.05137936398386955
825,0.024993587285280228,0.06682448089122772
826,0.03709927946329117,0.03709864243865013
827,0.026666590943932533,0.0497925840318203
828,0.01947857066988945,0.03697226196527481
829,0.015784114599227905,0.03582528606057167
830,0.03151760622859001,0.0898478701710701
831,0.04171700403094292,0.03509166091680527
832,0.026945602148771286,0.0680467039346695
833,0.03227362781763077,0.04714428633451462
834,0.024389026686549187,0.03671230375766754
835,0.01827278733253479,0.037749599665403366
836,0.016964256763458252,0.04428117722272873
837,0.01620510034263134,0.05242413654923439
838,0.02592119388282299,0.05807418003678322
839,0.020431770011782646,0.03806934505701065
840,0.015966640785336494,0.037537019699811935
841,0.01656510680913925,0.039246149361133575
842,0.020956149324774742,0.048136744648218155
843,0.026502948254346848,0.05611136928200722
844,0.022914163768291473,0.040744926780462265
845,0.018697651103138924,0.039282746613025665
846,0.01948518492281437,0.04434966295957565
847,0.02352270670235157,0.04510115459561348
848,0.019922416657209396,0.0435822457075119
849,0.024530144408345222,0.03994744271039963
850,0.03317510336637497,0.061233337968587875
851,0.030593886971473694,0.047751426696777344
852,0.02981516905128956,0.059854086488485336
853,0.02527156099677086,0.03841101750731468
854,0.016323231160640717,0.036453988403081894
855,0.014582635834813118,0.03840649500489235
856,0.015768123790621758,0.04927097260951996
857,0.021398717537522316,0.038346849381923676
858,0.024636372923851013,0.04225602373480797
859,0.0166444294154644,0.04615340009331703
860,0.018210558220744133,0.03884021192789078
861,0.01551971584558487,0.035138361155986786
862,0.013869430869817734,0.03557107597589493
863,0.01430889405310154,0.0365692637860775
864,0.014532029628753662,0.03539370372891426
865,0.014366033487021923,0.03537518531084061
866,0.014371869154274464,0.0387023463845253
867,0.01599002443253994,0.03653757646679878
868,0.015721609815955162,0.034500543028116226
869,0.016117466613650322,0.040811650454998016
870,0.01843499019742012,0.0420125313103199
871,0.018702620640397072,0.03785372152924538
872,0.01608787477016449,0.04355223476886749
873,0.0177110955119133,0.03745532035827637
874,0.01690492406487465,0.03527679294347763
875,0.019441140815615654,0.04409327730536461
876,0.025019394233822823,0.037672337144613266
877,0.016856402158737183,0.04073184356093407
878,0.025840796530246735,0.038775596767663956
879,0.016536656767129898,0.036791346967220306
880,0.014380771666765213,0.0374484546482563
881,0.016907593235373497,0.03795275464653969
882,0.015700697898864746,0.03535497188568115
883,0.020632613450288773,0.039030592888593674
884,0.016241349279880524,0.03628376126289368
885,0.01719602756202221,0.036649301648139954
886,0.015575292520225048,0.036801282316446304
887,0.01701587252318859,0.035104796290397644
888,0.019725186750292778,0.037386491894721985
889,0.018084080889821053,0.06914158165454865
890,0.03920135274529457,0.07908645272254944
891,0.029202954843640327,0.03877335041761398
892,0.020452819764614105,0.03848262503743172
893,0.01900220476090908,0.04961439594626427
894,0.022854723036289215,0.03562753647565842
895,0.021327929571270943,0.040598560124635696
896,0.0269087515771389,0.03471639007329941
897,0.01713387854397297,0.03779788687825203
898,0.015204853378236294,0.05127890035510063
899,0.0177972000092268,0.04387561231851578
900,0.022074921056628227,0.05179730802774429
901,0.023044517263770103,0.049112167209386826
902,0.02498709037899971,0.040071964263916016
903,0.017571695148944855,0.040595490485429764
904,0.016279440373182297,0.040755677968263626
905,0.014773574657738209,0.03750217705965042
906,0.01695353351533413,0.03848655894398689
907,0.0164098609238863,0.037135377526283264
908,0.01392750721424818,0.03559887036681175
909,0.014309403486549854,0.0633167177438736
910,0.021169230341911316,0.043411146849393845
911,0.0188326183706522,0.03778234124183655
912,0.020852742716670036,0.07079475373029709
913,0.0505392886698246,0.06977382302284241
914,0.08453231304883957,0.05100123584270477
915,0.13450653851032257,0.09909876435995102
916,0.05026526004076004,0.07381109893321991
917,0.04104296863079071,0.05265047773718834
918,0.03142805024981499,0.04058103635907173
919,0.033865123987197876,0.049022793769836426
920,0.03892562538385391,0.05831749737262726
921,0.0368448942899704,0.05612855404615402
922,0.03266466036438942,0.0641561970114708
923,0.035353418439626694,0.04264696314930916
924,0.022513484582304955,0.05092829838395119
925,0.028340250253677368,0.04799094423651695
926,0.028481638059020042,0.048991117626428604
927,0.0432749018073082,0.03922097757458687
928,0.017158178612589836,0.04256213456392288
929,0.016736647114157677,0.037907134741544724
930,0.01857779175043106,0.04272184520959854
931,0.015261529944837093,0.03632392734289169
932,0.016910359263420105,0.035778868943452835
933,0.014920664019882679,0.036737654358148575
934,0.020985662937164307,0.03694366663694382
935,0.017334114760160446,0.03731407970190048
936,0.01800863817334175,0.05569750443100929
937,0.023010291159152985,0.03613201156258583
938,0.016218120232224464,0.03854147717356682
939,0.016819648444652557,0.04814855009317398
940,0.027413899078965187,0.042365286499261856
941,0.021499307826161385,0.04160448536276817
942,0.028357749804854393,0.037624455988407135
943,0.022832419723272324,0.043511614203453064
944,0.02004256285727024,0.04732941836118698
945,0.023047877475619316,0.059560395777225494
946,0.030834225937724113,0.07076829671859741
947,0.053762175142765045,0.07739966362714767
948,0.03340689837932587,0.04908847063779831
949,0.028786275535821915,0.041064582765102386
950,0.026032401248812675,0.04583302140235901
951,0.026852577924728394,0.04430080205202103
952,0.029570411890745163,0.03891925886273384
953,0.027422357350587845,0.04103510081768036
954,0.0233501847833395,0.03737299144268036
955,0.03375788778066635,0.052855703979730606
956,0.03536633774638176,0.04962895065546036
957,0.02231992594897747,0.04006636142730713
958,0.020236162468791008,0.04537610337138176
959,0.023712158203125,0.05284038186073303
960,0.026181235909461975,0.03564495965838432
961,0.02365955151617527,0.04693792760372162
962,0.019097132608294487,0.03665921092033386
963,0.013821136206388474,0.03939063102006912
964,0.020904352888464928,0.04185572639107704
965,0.017247812822461128,0.04646550491452217
966,0.023852050304412842,0.0377049595117569
967,0.022763416171073914,0.05280248075723648
968,0.03400195389986038,0.07809144258499146
969,0.03187086433172226,0.04342822730541229
970,0.03038298711180687,0.04395683854818344
971,0.019672630354762077,0.03948038071393967
972,0.015886403620243073,0.03728507459163666
973,0.016576582565903664,0.05431082844734192
974,0.02262069843709469,0.0348869264125824
975,0.015657834708690643,0.036137983202934265
976,0.016543425619602203,0.03517492860555649
977,0.015300452709197998,0.05591234564781189
978,0.022317122668027878,0.0432358980178833
979,0.026804907247424126,0.07245670258998871
980,0.023315826430916786,0.03750777989625931
981,0.02236567996442318,0.048278674483299255
982,0.03287506476044655,0.04319319874048233
983,0.01883947104215622,0.03693968802690506
984,0.014579959213733673,0.03916909918189049
985,0.014509938657283783,0.03691835701465607
986,0.013940077275037766,0.038821205496788025
987,0.014577072113752365,0.03712226450443268
988,0.014851529151201248,0.04344944655895233
989,0.021103214472532272,0.05027971416711807
990,0.022831177338957787,0.03792279213666916
991,0.019243059679865837,0.03698122128844261
992,0.015257141552865505,0.0367184653878212
993,0.016537029296159744,0.04501114785671234
994,0.020090458914637566,0.04443088173866272
995,0.024887753650546074,0.037871625274419785
996,0.020060529932379723,0.044193003326654434
997,0.022257599979639053,0.057922761887311935
998,0.020346181467175484,0.03986252471804619
999,0.014074954204261303,0.038527753204107285
1000,0.01686410792171955,0.05320442095398903
1001,0.021358314901590347,0.04108249023556709
1002,0.02357322722673416,0.04101809114217758
1003,0.022433632984757423,0.041909847408533096
1004,0.020147783681750298,0.061721786856651306
1005,0.031895484775304794,0.04551175236701965
1006,0.022690709680318832,0.04089227318763733
1007,0.03024161607027054,0.04397798702120781
1008,0.02114064432680607,0.03934912383556366
1009,0.023423725739121437,0.06837179511785507
1010,0.0235213041305542,0.04284285381436348
1011,0.015866944566369057,0.03894488513469696
1012,0.016582291573286057,0.046669792383909225
1013,0.020647568628191948,0.042263321578502655
1014,0.02492654323577881,0.06432610750198364
1015,0.029058128595352173,0.06757743656635284
1016,0.0625091940164566,0.06756646931171417
1017,0.04761628434062004,0.050019100308418274
1018,0.031537752598524094,0.04750832915306091
1019,0.025346364825963974,0.05138951167464256
1020,0.025441357865929604,0.041627317667007446
1021,0.025922778993844986,0.03832806274294853
1022,0.016847040504217148,0.03920572251081467
1023,0.016882482916116714,0.03787647560238838
1024,0.020881474018096924,0.03890833631157875
1025,0.03400767594575882,0.08688241988420486
1026,0.04119748994708061,0.05411092936992645
1027,0.0210469551384449,0.04347583279013634
1028,0.02006634883582592,0.04013605788350105
1029,0.018023479729890823,0.04271027818322182
1030,0.017154665663838387,0.0388207882642746
1031,0.014264819212257862,0.04063115268945694
1032,0.016871679574251175,0.04082540050148964
1033,0.01693245954811573,0.039666131138801575
1034,0.016645174473524094,0.03783293440937996
1035,0.018511202186346054,0.04409199580550194
1036,0.01538128312677145,0.03728083148598671
1037,0.012986446730792522,0.039084456861019135
1038,0.012653893791139126,0.03720316290855408
1039,0.012437250465154648,0.03881119564175606
1040,0.01385519653558731,0.041719917207956314
1041,0.013560023158788681,0.03859375789761543
1042,0.013985319063067436,0.03460743650794029
1043,0.014428715221583843,0.04689103737473488
1044,0.0175017062574625,0.04798541218042374
1045,0.017899012193083763,0.03661274537444115
1046,0.024494120851159096,0.05227067694067955
1047,0.02053236961364746,0.03930245712399483
1048,0.0266396626830101,0.03806503117084503
1049,0.02413172833621502,0.04857888072729111
1050,0.020643629133701324,0.06131444126367569
1051,0.024847835302352905,0.04600388556718826
1052,0.019070254638791084,0.041541166603565216
1053,0.01887371763586998,0.04254518821835518
1054,0.01660357229411602,0.03545073792338371
1055,0.015499510802328587,0.049791496247053146
1056,0.02589130401611328,0.05751717835664749
1057,0.018877698108553886,0.03514257073402405
1058,0.018108293414115906,0.03744485601782799
1059,0.01869724504649639,0.04526420310139656
1060,0.018463965505361557,0.03766246512532234
1061,0.015435504727065563,0.03666015341877937
1062,0.012858880683779716,0.0377560630440712
1063,0.014201415702700615,0.036472175270318985
1064,0.017075488343834877,0.04786105081439018
1065,0.01873224973678589,0.03658703714609146
1066,0.01633397862315178,0.04939005523920059
1067,0.01492804940789938,0.03671552240848541
1068,0.014885593205690384,0.03764306381344795
1069,0.018016839399933815,0.037446293979883194
1070,0.012745177373290062,0.03800300881266594
1071,0.012994266115128994,0.03668316826224327
1072,0.01388734020292759,0.03812804073095322
1073,0.015568112954497337,0.040557362139225006
1074,0.015082152560353279,0.03787427768111229
1075,0.018310699611902237,0.06628449261188507
1076,0.030412985011935234,0.04208311438560486
1077,0.01810796745121479,0.04053793102502823
1078,0.016186833381652832,0.03827139362692833
1079,0.02563629485666752,0.06417697668075562
1080,0.02654104493558407,0.05085179582238197
1081,0.023440759629011154,0.04420832544565201
1082,0.01733429729938507,0.05811559781432152
1083,0.0215364471077919,0.04107213392853737
1084,0.01749134063720703,0.041173361241817474
1085,0.018608590587973595,0.03772474080324173
1086,0.018882788717746735,0.03913414850831032
1087,0.012393640354275703,0.03559217229485512
1088,0.014263389632105827,0.03763323649764061
1089,0.013058469630777836,0.041991446167230606
1090,0.01571887731552124,0.07431244105100632
1091,0.03879686817526817,0.07203104346990585
1092,0.03161122277379036,0.05197901278734207
1093,0.019177690148353577,0.041811488568782806
1094,0.015366544015705585,0.04649990051984787
1095,0.025653107091784477,0.049761757254600525
1096,0.018554557114839554,0.0421275831758976
1097,0.01681705005466938,0.03828208148479462
1098,0.015203396789729595,0.04238452762365341
1099,0.016488172113895416,0.04373657703399658
1100,0.01555323600769043,0.04605421423912048
1101,0.019564859569072723,0.05248172953724861
1102,0.017178671434521675,0.037958111613988876
1103,0.016241135075688362,0.046687833964824677
1104,0.02035512588918209,0.0663997158408165
1105,0.01897391304373741,0.060403112322092056
1106,0.025287818163633347,0.04332394152879715
1107,0.021516991779208183,0.05047770217061043
1108,0.021054372191429138,0.05561305582523346
1109,0.02400546707212925,0.04031601548194885
1110,0.023297524079680443,0.06081049516797066
1111,0.03617210313677788,0.047238241881132126
1112,0.03418628126382828,0.05192498490214348
1113,0.023405762389302254,0.042620737105607986
1114,0.03952442482113838,0.04263763502240181
1115,0.027178307995200157,0.04411295801401138
1116,0.024379568174481392,0.03767868131399155
1117,0.018994322046637535,0.03689970076084137
1118,0.028634484857320786,0.04345966875553131
1119,0.029699109494686127,0.046878382563591
1120,0.0214239489287138,0.03451058268547058
1121,0.019168632104992867,0.03859865665435791
1122,0.01417741272598505,0.035405147820711136
1123,0.014214965514838696,0.03854377567768097
1124,0.01400165818631649,0.03546793758869171
1125,0.01413417886942625,0.06453996896743774
1126,0.019623881205916405,0.04299868270754814
1127,0.016828628256917,0.040859777480363846
1128,0.015036839060485363,0.03915391117334366
1129,0.01512222457677126,0.04556407034397125
1130,0.017567778006196022,0.04510939493775368
1131,0.016704512760043144,0.0365893691778183
1132,0.012566979043185711,0.03803800791501999
1133,0.012577814981341362,0.055177006870508194
1134,0.02290208265185356,0.036130812019109726
1135,0.017264453694224358,0.04915815219283104
1136,0.017919717356562614,0.03680158406496048
1137,0.02066272869706154,0.08190355449914932
1138,0.03760039061307907,0.05633833631873131
1139,0.03642112389206886,0.04665566235780716
1140,0.03363293036818504,0.07053609192371368
1141,0.02837885543704033,0.03490186482667923
1142,0.026477232575416565,0.032641783356666565
1143,0.02273777313530445,0.05268898606300354
1144,0.02113606035709381,0.034696366637945175
1145,0.016004148870706558,0.0608220100402832
1146,0.02898249216377735,0.06698166579008102
1147,0.040829163044691086,0.07278808951377869
1148,0.027586176991462708,0.04433813691139221
1149,0.017092708498239517,0.040656473487615585
1150,0.01720588281750679,0.038556624203920364
1151,0.016131369397044182,0.03878357261419296
1152,0.013617823831737041,0.03712203726172447
1153,0.012922408059239388,0.038037605583667755
1154,0.01778450980782509,0.03892330452799797
1155,0.02320558950304985,0.05823914706707001
1156,0.0228143148124218,0.047371625900268555
1157,0.02448255382478237,0.06096968799829483
1158,0.05277854576706886,0.047948285937309265
1159,0.027687864378094673,0.05599374696612358
1160,0.024707909673452377,0.04264804720878601
1161,0.022094709798693657,0.04498393088579178
1162,0.02266414277255535,0.03459267318248749
1163,0.017883149906992912,0.04397464543581009
1164,0.022728553041815758,0.0396101213991642
1165,0.014782178215682507,0.04492858052253723
1166,0.016135198995471,0.037951067090034485
1167,0.02211174927651882,0.042909786105155945
1168,0.04344560205936432,0.06847536563873291
1169,0.03518771007657051,0.08246564120054245
1170,0.04688964784145355,0.0403200164437294
1171,0.05174402520060539,0.053194884210824966
1172,0.030692262575030327,0.04394969344139099
1173,0.023677092045545578,0.038974929600954056
1174,0.017568400129675865,0.03770609200000763
1175,0.01842782087624073,0.038037411868572235
1176,0.014132078737020493,0.03740476071834564
1177,0.014606334269046783,0.037632234394550323
1178,0.012413269840180874,0.039300836622714996
1179,0.018181752413511276,0.04672197252511978
1180,0.027664633467793465,0.04894246160984039
1181,0.027387486770749092,0.038462359458208084
1182,0.03139593079686165,0.06802494078874588
1183,0.030850937590003014,0.05228564515709877
1184,0.023170458152890205,0.03521342948079109
1185,0.017857937142252922,0.048067569732666016
1186,0.024039333686232567,0.04595828801393509
1187,0.0246414914727211,0.03744224086403847
1188,0.023211907595396042,0.052003148943185806
1189,0.02210947684943676,0.06713639944791794
1190,0.04929522052407265,0.038374803960323334
1191,0.07605508714914322,0.16108427941799164
1192,0.08945953100919724,0.05370301380753517
1193,0.03784484416246414,0.07276153564453125
1194,0.025742745026946068,0.04269737750291824
1195,0.024881921708583832,0.03980755805969238
1196,0.020510317757725716,0.043371185660362244
1197,0.013237865641713142,0.038642946630716324
1198,0.013469064608216286,0.041141413152217865
1199,0.0167778879404068,0.04072029888629913
1200,0.014915372245013714,0.04480482637882233
1201,0.01836150512099266,0.06055057421326637
1202,0.025645196437835693,0.03760203719139099
1203,0.02284242957830429,0.03802719712257385
1204,0.01749389059841633,0.05786322057247162
1205,0.0194065161049366,0.0462297648191452
1206,0.034109294414520264,0.09055496007204056
1207,0.03999645262956619,0.04503679275512695
1208,0.03048623353242874,0.05686646327376366
1209,0.02682078629732132,0.04385730251669884
1210,0.020702017471194267,0.036565277725458145
1211,0.026464860886335373,0.06196994706988335
1212,0.03118850290775299,0.03857891634106636
1213,0.022134579718112946,0.04237103834748268
1214,0.01866159774363041,0.03576456010341644
1215,0.01974387839436531,0.0399298369884491
1216,0.02096356637775898,0.044595666229724884
1217,0.02029675804078579,0.037018097937107086
1218,0.017274612560868263,0.042533036321401596
1219,0.015556787140667439,0.03854123502969742
1220,0.01528361439704895,0.03750964626669884
1221,0.015078148804605007,0.046089645475149155
1222,0.019610490649938583,0.0403929129242897
1223,0.028563179075717926,0.06779792159795761
1224,0.03394028916954994,0.036509543657302856
1225,0.015224901959300041,0.03698715567588806
1226,0.01795440912246704,0.04286286234855652
1227,0.020987316966056824,0.04681818559765816
1228,0.015427248552441597,0.037318628281354904
1229,0.014111137948930264,0.039518967270851135
1230,0.013471008278429508,0.054951850324869156
1231,0.016680970788002014,0.03944257274270058
1232,0.011946175247430801,0.03962040692567825
1233,0.013587375171482563,0.037901632487773895
1234,0.014760637655854225,0.03739922493696213
1235,0.013120980933308601,0.044228412210941315
1236,0.012525324709713459,0.03628379851579666
1237,0.012455200776457787,0.0381484255194664
1238,0.013051589019596577,0.04260697960853577
1239,0.014160103164613247,0.03607490658760071
1240,0.011668592691421509,0.03549690917134285
1241,0.010791497305035591,0.03658321127295494
1242,0.01514511276036501,0.04183509573340416
1243,0.01932498812675476,0.03791907802224159
1244,0.023932557553052902,0.03858631104230881
1245,0.019557200372219086,0.04549257457256317
1246,0.015810009092092514,0.03662880137562752
1247,0.015173102729022503,0.04574669525027275
1248,0.01726309023797512,0.03639981523156166
1249,0.015203030779957771,0.04031149670481682
1250,0.01573965884745121,0.05123281851410866
1251,0.03036864660680294,0.04609232768416405
1252,0.03798596188426018,0.04913743585348129
1253,0.018849356099963188,0.036706142127513885
1254,0.013878630474209785,0.037279270589351654
1255,0.014331039972603321,0.037377793341875076
1256,0.013349844142794609,0.03865545243024826
1257,0.014645382761955261,0.03998882323503494
1258,0.016971014440059662,0.03485708311200142
1259,0.01743648760020733,0.04232405126094818
1260,0.012722978368401527,0.04384959861636162
1261,0.01598665677011013,0.036680251359939575
1262,0.013781012035906315,0.038537610322237015
1263,0.012168008834123611,0.0388919897377491
1264,0.012268511578440666,0.0368928536772728
1265,0.012534163892269135,0.03456680476665497
1266,0.01136691216379404,0.03474938124418259
1267,0.01059187576174736,0.045048803091049194
1268,0.02361750230193138,0.05056008696556091
1269,0.025056134909391403,0.03746000677347183
1270,0.018968312069773674,0.04386858269572258
1271,0.014890204183757305,0.03534858301281929
1272,0.01263889204710722,0.03930360823869705
1273,0.021837595850229263,0.05803200602531433
1274,0.01511458307504654,0.040315866470336914
1275,0.014506995677947998,0.04154472425580025
1276,0.015433965250849724,0.055256396532058716
1277,0.023009734228253365,0.04155246913433075
1278,0.016270127147436142,0.04973367601633072
1279,0.016775261610746384,0.03713344782590866
1280,0.01298051979392767,0.04356976971030235
1281,0.019127989187836647,0.04424435272812843
1282,0.015301383100450039,0.04844392091035843
1283,0.036612462252378464,0.037526220083236694
1284,0.029715124517679214,0.03902830928564072
1285,0.014836011454463005,0.03646273538470268
1286,0.013456742279231548,0.03604743257164955
1287,0.012959141284227371,0.04197164624929428
1288,0.015984075143933296,0.03743263706564903
1289,0.011507246643304825,0.07590769976377487
1290,0.02275383472442627,0.03920699283480644
1291,0.03525468334555626,0.11894617974758148
1292,0.05847238749265671,0.03990906849503517
1293,0.04854946210980415,0.12960796058177948
1294,0.06823582202196121,0.050865281373262405
1295,0.0439898818731308,0.046785615384578705
1296,0.04011232405900955,0.07850808650255203
1297,0.046829450875520706,0.04920206218957901
1298,0.04423883184790611,0.04529692977666855
1299,0.0315038301050663,0.09467266499996185
1300,0.06033376231789589,0.10375253111124039
1301,0.06757088750600815,0.09139083325862885
1302,0.09226210415363312,0.04737493023276329
1303,0.06608722358942032,0.0743977278470993
1304,0.07919970154762268,0.14313383400440216
1305,0.06730590760707855,0.08484480530023575
1306,0.05179664492607117,0.0829060822725296
1307,0.03523737192153931,0.08431030064821243
1308,0.03784657642245293,0.056721556931734085
1309,0.024284135550260544,0.0405593179166317
1310,0.02641850896179676,0.03812968358397484
1311,0.017342248931527138,0.038206346333026886
1312,0.014669562689960003,0.0386320985853672
1313,0.013147381134331226,0.03674580901861191
1314,0.013787131756544113,0.03443126752972603
1315,0.012119408696889877,0.03558586537837982
1316,0.013515676371753216,0.03609498590230942
1317,0.013472938910126686,0.035838183015584946
1318,0.012676128186285496,0.03637802228331566
1319,0.013419535011053085,0.03701310604810715
1320,0.012157303281128407,0.04691566154360771
1321,0.01286736037582159,0.035968583077192307
1322,0.01238195225596428,0.03839411959052086
1323,0.013281257823109627,0.036479122936725616
1324,0.012513522058725357,0.04071541130542755
1325,0.01229168102145195,0.03500266373157501
1326,0.012519164942204952,0.03500042110681534
1327,0.012891970574855804,0.04939905181527138
1328,0.02629188448190689,0.05087272822856903
1329,0.031221909448504448,0.044208500534296036
1330,0.025759754702448845,0.058570172637701035
1331,0.01779651828110218,0.038568370044231415
1332,0.012263314798474312,0.039656199514865875
1333,0.016254708170890808,0.03658751770853996
1334,0.016725780442357063,0.03720901161432266
1335,0.013807838782668114,0.050327230244874954
1336,0.014624174684286118,0.042217399924993515
1337,0.023077310994267464,0.0443083830177784
1338,0.013401877135038376,0.03597220405936241
1339,0.011443442665040493,0.03733983635902405
1340,0.010914419777691364,0.03714548796415329
1341,0.011453657411038876,0.03588085249066353
1342,0.010444741696119308,0.03716389089822769
1343,0.011554857715964317,0.03671969100832939
1344,0.013498762622475624,0.0424501970410347
1345,0.017078684642910957,0.042886462062597275
1346,0.018400372937321663,0.05352219194173813
1347,0.03697335720062256,0.08399168401956558
1348,0.03311572223901749,0.03685307502746582
1349,0.0261687058955431,0.060638427734375
1350,0.030595680698752403,0.047294799238443375
1351,0.018540849909186363,0.0378606878221035
1352,0.015226517803966999,0.06643527746200562
1353,0.0227065272629261,0.03877487778663635
1354,0.016372475773096085,0.04022124782204628
1355,0.01679830253124237,0.061664581298828125
1356,0.04502609744668007,0.049896907061338425
1357,0.02889997325837612,0.044133350253105164
1358,0.02023201435804367,0.04536040872335434
1359,0.015398802235722542,0.03946129232645035
1360,0.017905352637171745,0.03977726399898529
1361,0.02018280141055584,0.08140115439891815
1362,0.037647128105163574,0.039645347744226456
1363,0.019833916798233986,0.04598436504602432
1364,0.02670951932668686,0.049894556403160095
1365,0.017717910930514336,0.04838874563574791
1366,0.027112705633044243,0.041329819709062576
1367,0.02701619081199169,0.05093557387590408
1368,0.02159539982676506,0.04340675473213196
1369,0.017881127074360847,0.04799966886639595
1370,0.022389136254787445,0.04038874804973602
1371,0.01461709477007389,0.04655390605330467
1372,0.016018275171518326,0.040121786296367645
1373,0.013128592632710934,0.03796953335404396
1374,0.01706656813621521,0.04051566869020462
1375,0.017666341736912727,0.03674369677901268
1376,0.013872861862182617,0.037567541003227234
1377,0.011861949227750301,0.038960810750722885
1378,0.012794166803359985,0.03658970445394516
1379,0.01138763315975666,0.036850158125162125
1380,0.012037931941449642,0.037100885063409805
1381,0.011743797920644283,0.044605787843465805
1382,0.01388151478022337,0.04081486538052559
1383,0.014509429223835468,0.046628113836050034
1384,0.015061618760228157,0.0371260866522789
1385,0.011892403475940228,0.040363721549510956
1386,0.013849034905433655,0.05778510496020317
1387,0.01851210556924343,0.03747987002134323
1388,0.01937921717762947,0.039421238005161285
1389,0.012332611717283726,0.03913075476884842
1390,0.014009370468556881,0.03745173662900925
1391,0.01103427354246378,0.03608850762248039
1392,0.012072666548192501,0.04028443992137909
1393,0.012660990469157696,0.03928264230489731
1394,0.011009195819497108,0.036799076944589615
1395,0.010435604490339756,0.03631426393985748
1396,0.01231903675943613,0.03725028038024902
1397,0.012160963378846645,0.036338143050670624
1398,0.010912194848060608,0.03597557917237282
1399,0.012209379114210606,0.03662056848406792
1400,0.013170242309570312,0.034409914165735245
1401,0.013822109438478947,0.03844384849071503
1402,0.011174195446074009,0.0398872010409832
1403,0.01369045302271843,0.03711159527301788
1404,0.011632104404270649,0.07840504497289658
1405,0.03348619118332863,0.04217633605003357
1406,0.04287086799740791,0.050105150789022446
1407,0.036528442054986954,0.04169227182865143
1408,0.025921808555722237,0.041342832148075104
1409,0.01641354337334633,0.035647787153720856
1410,0.01305706799030304,0.038235023617744446
1411,0.011126638390123844,0.037280287593603134
1412,0.011998927220702171,0.03710592910647392
1413,0.012687495909631252,0.03832975775003433
1414,0.016003074124455452,0.037147197872400284
1415,0.013206110335886478,0.038914475589990616
1416,0.01686316728591919,0.04849214106798172
1417,0.023496709764003754,0.04568817839026451
1418,0.022538961842656136,0.09086087346076965
1419,0.02983488142490387,0.08630885928869247
1420,0.03888367861509323,0.03803890570998192
1421,0.040127161890268326,0.08065177500247955
1422,0.036052532494068146,0.0817316323518753
1423,0.0487569160759449,0.06508653610944748
1424,0.05555570125579834,0.06589527428150177
1425,0.027203001081943512,0.04007663577795029
1426,0.018511787056922913,0.043205976486206055
1427,0.015514638274908066,0.0426376610994339
1428,0.014354359358549118,0.034748051315546036
1429,0.018656902015209198,0.035882774740457535
1430,0.015249370597302914,0.05051465705037117
1431,0.018768327310681343,0.051132917404174805
1432,0.015041972510516644,0.035492192953825
1433,0.012137532234191895,0.03679380565881729
1434,0.012523074634373188,0.035721659660339355
1435,0.010415300726890564,0.034138016402721405
1436,0.01202597189694643,0.03696237877011299
1437,0.01270594634115696,0.036860570311546326
1438,0.017100267112255096,0.036978576332330704
1439,0.01309874001890421,0.04914279282093048
1440,0.0175984725356102,0.04439382255077362
1441,0.02156231552362442,0.04206784814596176
1442,0.017094412818551064,0.036285318434238434
1443,0.012176022864878178,0.037335462868213654
1444,0.012296336703002453,0.04179420322179794
1445,0.010832604020833969,0.03844987973570824
1446,0.01249574963003397,0.03566468879580498
1447,0.013147466816008091,0.03854942321777344
1448,0.013629397377371788,0.05270099639892578
1449,0.015077716670930386,0.038259461522102356
1450,0.013378756120800972,0.045824356377124786
1451,0.01635524444282055,0.03621572628617287
1452,0.02344120852649212,0.04286368191242218
1453,0.022157922387123108,0.04490852355957031
1454,0.02027023397386074,0.04505011811852455
1455,0.019964314997196198,0.03810062259435654
1456,0.01334343384951353,0.03937923163175583
1457,0.012338988482952118,0.03932779282331467
1458,0.01325975265353918,0.048738643527030945
1459,0.016567768529057503,0.03822179138660431
1460,0.01147183682769537,0.03590831905603409
1461,0.011303376406431198,0.03754454478621483
1462,0.014186539687216282,0.035422421991825104
1463,0.012715515680611134,0.059133440256118774
1464,0.026128776371479034,0.0753285363316536
1465,0.03207854926586151,0.0425930917263031
1466,0.02232578583061695,0.0606163814663887
1467,0.026236968114972115,0.0361507385969162
1468,0.01684098318219185,0.05227605625987053
1469,0.013541191816329956,0.03757936879992485
1470,0.015948297455906868,0.038151275366544724
1471,0.014022968709468842,0.03920244053006172
1472,0.01815558411180973,0.04466641694307327
1473,0.016312040388584137,0.03834177553653717
1474,0.015603790991008282,0.03882244601845741
1475,0.028424294665455818,0.05315950885415077
1476,0.02320983074605465,0.040261730551719666
1477,0.016394441947340965,0.03666285052895546
1478,0.013075578957796097,0.037851106375455856
1479,0.01465609297156334,0.04199797660112381
1480,0.023419637233018875,0.058604709804058075
1481,0.025436609983444214,0.03733767196536064
1482,0.015609057620167732,0.04199801757931709
1483,0.017633521929383278,0.05198849365115166
1484,0.015654990449547768,0.07009951770305634
1485,0.027480551972985268,0.04110972210764885
1486,0.029896680265665054,0.05533527582883835
1487,0.035791970789432526,0.060143742710351944
1488,0.02838018164038658,0.03602747619152069
1489,0.015823407098650932,0.04870062693953514
1490,0.019457867369055748,0.035570915788412094
1491,0.02112312614917755,0.04232487082481384
1492,0.053630530834198,0.12885336577892303
1493,0.05232139304280281,0.040127262473106384
1494,0.05981753394007683,0.07067988812923431
1495,0.03772958368062973,0.04423525929450989
1496,0.07112522423267365,0.04351259395480156
1497,0.026733722537755966,0.04462168365716934
1498,0.02702021412551403,0.03701242804527283
1499,0.017529862001538277,0.046714913100004196


==> hypertuning/convex/poincare/hypertuning_convex_poincare_L_1_N_64_lr_0.005_losses.csv <==
,trainloss,valloss
0,0.06083644554018974,0.002423136495053768
1,0.013395475223660469,0.0006309059681370854
2,0.004861736670136452,0.0006078722071833909
3,0.0020436604972928762,0.0006773433415219188
4,0.00101566466037184,0.0005170055665075779
5,0.0005468217423185706,0.00056176952784881
6,0.0004058650811202824,0.00040406419429928064
7,0.00038150226464495063,0.00034187172423116863
8,0.0003096358850598335,0.0003088412631768733
9,0.0002997309493366629,0.00029619361157529056
10,0.00028448295779526234,0.0002886938164010644
11,0.00027159255114383996,0.00027525704354047775
12,0.00026126435841433704,0.00026782037457451224
13,0.0002558990381658077,0.0002626292989589274
14,0.0002476457739248872,0.0002790454018395394
15,0.0002437371585983783,0.00024953740648925304
16,0.00024329261214006692,0.0002542820875532925
17,0.00024080452567432076,0.00024817854864522815
18,0.00023918239457998425,0.0002367482811678201
19,0.00021741418458987027,0.00023732638510409743
20,0.00020552014757413417,0.000221911832340993
21,0.00020027701975777745,0.00021684981766156852
22,0.00019699880795087665,0.00021280546206980944
23,0.0001903997326735407,0.0002282028435729444
24,0.00018856102542486042,0.0002111197536578402
25,0.00017753519932739437,0.0002179544244427234
26,0.0001772052055457607,0.0001934634638018906
27,0.00017672793183010072,0.00019061895727645606
28,0.0001646014570724219,0.0002116652176482603
29,0.00017214659601449966,0.00017918877711053938
30,0.0001693121885182336,0.00020450394367799163
31,0.00016296657850034535,0.00018441063002683222
32,0.00018016484682448208,0.0001933603489305824
33,0.00014614744577556849,0.0001626675802981481
34,0.00013901169586461037,0.00015775450447108597
35,0.0001362650509690866,0.0001577279472257942
36,0.00014494436618406326,0.00015438071568496525
37,0.00013509986456483603,0.0001537357020424679
38,0.00012518998119048774,0.00016154124750755727
39,0.00012211705325171351,0.00013690032938029617
40,0.00011872039613081142,0.00013543400564230978
41,0.00011672844993881881,0.0001302008458878845
42,0.00010718447447288781,0.0001345616183243692
43,0.00011560501297935843,0.00014249292144086212
44,0.00011584721505641937,0.00012096407590433955
45,0.00010224970174022019,0.00011618751159403473
46,0.00010386169742560014,0.00011553926015039906
47,0.00010510729043744504,0.00011600577272474766
48,0.00010668826871551573,0.00013651228800881654
49,0.00010429333633510396,0.00011065044964198023
50,9.55550858634524e-05,0.00010735548858065158
51,8.836049528326839e-05,0.0001028554979711771
52,9.576450247550383e-05,0.00010453783033881336
53,0.0001033983426168561,0.00013636203948408365
54,8.899597742129117e-05,9.671775478636846e-05
55,8.256983710452914e-05,0.00010817922157002613
56,8.155934483511373e-05,0.00010106093395734206
57,9.098190639633685e-05,8.983393490780145e-05
58,7.902523793745786e-05,9.120384493144229e-05
59,7.842887134756893e-05,0.0001013064756989479
60,7.518236088799313e-05,9.817086538532749e-05
61,8.509196777595207e-05,8.726550004212186e-05
62,8.288148819701746e-05,8.800165232969448e-05
63,7.110965816536918e-05,8.455701026832685e-05
64,7.612533954670653e-05,8.136985707096756e-05
65,6.935577403055504e-05,7.819158054189757e-05
66,8.141213038470596e-05,0.00012429375783540308
67,9.168776159640402e-05,7.34196073608473e-05
68,6.738334195688367e-05,9.266499546356499e-05
69,7.324567559408024e-05,7.434630242642015e-05
70,6.086517169023864e-05,7.091317092999816e-05
71,6.030459189787507e-05,9.642067743698135e-05
72,7.063920929795131e-05,7.039988122414798e-05
73,5.8521178289083764e-05,7.489100244129077e-05
74,5.9385900385677814e-05,6.831478094682097e-05
75,5.77694627281744e-05,6.455117545556277e-05
76,5.7429930166108534e-05,6.427202606573701e-05
77,5.873247209819965e-05,6.450407818192616e-05
78,5.970375787001103e-05,6.375835073413327e-05
79,5.782788502983749e-05,8.235198038164526e-05
80,7.29863386368379e-05,0.00010315908002667129
81,7.787807408021763e-05,6.075150304241106e-05
82,5.820246587973088e-05,7.12903420208022e-05
83,5.1470309699652717e-05,5.9372890973463655e-05
84,5.2384319133125246e-05,6.795035005779937e-05
85,5.4336302127921954e-05,7.182561967056245e-05
86,6.186944665387273e-05,6.560704059666023e-05
87,5.9248301113257185e-05,7.678587280679494e-05
88,5.584599057328887e-05,6.079293234506622e-05
89,7.36768779461272e-05,9.654386667534709e-05
90,6.3830848375801e-05,5.6670392950763926e-05
91,5.1406179409241304e-05,5.3533211030298844e-05
92,5.0227990868734196e-05,5.524864172912203e-05
93,5.0671849749051034e-05,5.3417588787851855e-05
94,5.434020931716077e-05,5.506234447238967e-05
95,4.953727693646215e-05,6.92547982907854e-05
96,5.59330073883757e-05,5.635982961393893e-05
97,5.614631299977191e-05,5.9616217185975984e-05
98,6.432498776121065e-05,5.1861017709597945e-05
99,6.578328611794859e-05,5.6813634728314355e-05
100,6.015919643687084e-05,5.177195635042153e-05
101,5.53343488718383e-05,5.3032999858260155e-05
102,4.815388820134103e-05,4.97713808726985e-05
103,4.8983656597556546e-05,5.095578671898693e-05
104,5.0983460823772475e-05,7.011328125372529e-05
105,5.2831077482551336e-05,5.0267019105376676e-05
106,5.260224497760646e-05,4.952247400069609e-05
107,4.5275173761183396e-05,5.610063089989126e-05
108,4.9587917601456866e-05,4.928033740725368e-05
109,5.231014802120626e-05,9.02687679626979e-05
110,9.482997847953811e-05,0.00013951698201708496
111,6.715171184623614e-05,6.018342173774727e-05
112,5.625317862723023e-05,5.795401375507936e-05
113,4.9273523472948e-05,4.983363032806665e-05
114,4.934758544550277e-05,5.321199932950549e-05
115,5.705523653887212e-05,6.341364496620372e-05
116,6.834342639194801e-05,4.8516019887756556e-05
117,5.3479459893424064e-05,5.0155627832282335e-05
118,6.345936708385125e-05,4.9476137064630166e-05
119,5.533571675186977e-05,5.244856220087968e-05
120,4.879949119640514e-05,4.741682641906664e-05
121,4.867264215135947e-05,6.738430965924636e-05
122,5.3506577387452126e-05,4.863716458203271e-05
123,5.03426454088185e-05,4.6841676521580666e-05
124,5.293130379868671e-05,4.833975253859535e-05
125,5.17150474479422e-05,5.6967997807078063e-05
126,5.731188502977602e-05,6.439274147851393e-05
127,5.5115961004048586e-05,5.451951801660471e-05
128,4.6708555601071566e-05,7.299058779608458e-05
129,5.344400051399134e-05,4.547538992483169e-05
130,4.8760884965304285e-05,7.780256419209763e-05
131,5.5130371038103476e-05,5.732960926252417e-05
132,4.332606113166548e-05,4.6206845581764355e-05
133,4.327147325966507e-05,4.571381214191206e-05
134,4.3774631194537506e-05,4.658727993955836e-05
135,4.755528425448574e-05,5.0705173634923995e-05
136,5.762350338045508e-05,4.6916393330320716e-05
137,5.3662264690501615e-05,5.4097705287858844e-05
138,5.4748896218370646e-05,5.322101424098946e-05
139,4.601900582201779e-05,4.5510318159358576e-05
140,5.5470016377512366e-05,7.67430683481507e-05
141,5.219978265813552e-05,5.575580144068226e-05
142,5.618664363282733e-05,4.6189121349016204e-05
143,5.868683729204349e-05,6.540679169120267e-05
144,6.610241689486429e-05,5.553020309889689e-05
145,5.162384331924841e-05,4.4513890316011384e-05
146,4.5592652895720676e-05,7.188232120824978e-05
147,4.744863690575585e-05,6.877450505271554e-05
148,4.924880340695381e-05,5.266226071398705e-05
149,5.560042700381018e-05,5.5029751820256934e-05
150,7.273632945725694e-05,0.00010942491644527763
151,5.950631748419255e-05,4.919456841889769e-05
152,5.257164957583882e-05,5.208503353060223e-05
153,5.1773793529719114e-05,6.844361632829532e-05
154,6.53568931738846e-05,0.00012272727326489985
155,0.00012364532449282706,4.464536687009968e-05
156,0.0001652307400945574,0.00022204036940820515
157,0.00018401452689431608,0.00017896080680657178
158,9.313169721281156e-05,6.906241469550878e-05
159,7.2196897235699e-05,0.00011758297478081658
160,6.165299419080839e-05,4.6966779336798936e-05
161,4.205557343084365e-05,4.624571374733932e-05
162,4.4859825720777735e-05,4.630213516065851e-05
163,4.297139457776211e-05,4.653036376112141e-05
164,5.4836902563693e-05,6.831493374193087e-05
165,5.603504541795701e-05,4.7091383748920634e-05
166,5.1108938350807875e-05,5.166704431758262e-05
167,4.777124195243232e-05,6.64797771605663e-05
168,5.53290119569283e-05,0.0001106241688830778
169,5.8384026488056406e-05,7.772397657390684e-05
170,6.591274723177776e-05,5.021381366532296e-05
171,4.751386950374581e-05,7.419491885229945e-05
172,8.660369348945096e-05,4.7204550355672836e-05
173,6.956666766200215e-05,0.00010391046816948801
174,6.42930026515387e-05,5.369748760131188e-05
175,4.4000720663461834e-05,6.372588541125879e-05
176,5.068140308139846e-05,5.400633381213993e-05
177,5.560756108025089e-05,5.270064139040187e-05
178,5.742315624956973e-05,9.103916090680286e-05
179,7.584548438899219e-05,6.528068479383364e-05
180,8.133185474434868e-05,6.437994306907058e-05
181,6.658153142780066e-05,4.534937033895403e-05
182,4.936787809128873e-05,5.218329170020297e-05
183,4.26844744652044e-05,4.607150185620412e-05
184,4.703743979916908e-05,5.75720114284195e-05
185,5.2533050620695576e-05,5.89673945796676e-05
186,4.448909021448344e-05,7.06792197888717e-05
187,5.2213246817700565e-05,4.50582847406622e-05
188,6.349001341732219e-05,4.9541697080712765e-05
189,6.917751306900755e-05,6.451024819398299e-05
190,7.482502405764535e-05,5.6755230616545305e-05
191,4.7159268433460966e-05,7.540700607933104e-05
192,5.641930692945607e-05,0.00010113756434293464
193,7.068058039294556e-05,0.0002606605412438512
194,0.00014795458992011845,0.0001633084611967206
195,9.063159814104438e-05,0.00015360026736743748
196,7.959182403283194e-05,9.397129906574264e-05
197,5.93034055782482e-05,6.389565533027053e-05
198,4.837218511966057e-05,5.2786857850151137e-05
199,4.511792940320447e-05,4.523020106717013e-05
200,4.990041634300724e-05,4.266791802365333e-05
201,4.137972791795619e-05,4.392499977257103e-05
202,4.1852461436064914e-05,4.415524017531425e-05
203,5.8710014855023474e-05,5.7486220612190664e-05
204,8.031777542782947e-05,8.590584911871701e-05
205,6.389729969669133e-05,0.0001268384075956419
206,9.121786570176482e-05,8.285572403110564e-05
207,7.91835191193968e-05,0.00010415714496048167
208,5.7165536418324336e-05,5.332162254489958e-05
209,4.329438161221333e-05,4.815635475097224e-05
210,4.691702997661196e-05,4.702938531409018e-05
211,6.28624766250141e-05,0.00011849912698380649
212,6.382988794939592e-05,4.786825957125984e-05
213,5.0987851864192635e-05,6.117245357017964e-05
214,8.593705570092425e-05,9.145138756139204e-05
215,8.601070294389501e-05,9.124328062171116e-05
216,8.820017683319747e-05,0.00022795428230892867
217,9.795427467906848e-05,0.00010767835919978097
218,7.823604391887784e-05,9.331810724688694e-05
219,5.087722820462659e-05,5.376348417485133e-05
220,5.030794272897765e-05,5.6422639318043366e-05
221,7.770134834572673e-05,4.4311567762633786e-05
222,0.00011003878171322867,0.00021561731409747154
223,0.00013871326518710703,5.784367385786027e-05
224,5.725922164856456e-05,4.465177335077897e-05
225,4.67621284769848e-05,5.129258715896867e-05
226,4.375390926725231e-05,5.383821917348541e-05
227,4.2542280425550416e-05,4.7609981265850365e-05
228,5.5076085118344054e-05,0.00010111747542396188
229,7.063910743454471e-05,7.883171929279342e-05
230,6.334916542982683e-05,4.3359246774343774e-05
231,4.441332566784695e-05,5.9003112255595624e-05
232,6.987258529989049e-05,5.576484545599669e-05
233,5.1808379794238135e-05,4.790210732608102e-05
234,4.7846689994912595e-05,4.4703476305585355e-05
235,4.685863677877933e-05,4.462092329049483e-05
236,4.663099389290437e-05,5.84536355745513e-05
237,5.122281436342746e-05,9.064782352652401e-05
238,0.0001161823674920015,7.695051317568868e-05
239,0.00011020433157682419,0.00014716308214701712
240,0.00011613519018283114,5.984542076475918e-05
241,8.382071973755956e-05,0.00010920089698629454
242,0.00010010750702349469,4.8520236305193976e-05
243,7.280683348653838e-05,7.000992627581581e-05
244,7.37651571398601e-05,0.00013136792404111475
245,6.957641016924754e-05,6.850963836768642e-05
246,5.322109427652322e-05,5.55878177692648e-05
247,4.915877798339352e-05,0.00014815885515417904
248,8.109668851830065e-05,9.597193275112659e-05
249,5.2288574806880206e-05,4.972600072505884e-05
250,4.829087629332207e-05,0.00012132285337429494
251,0.00012874820095021278,5.5091382819227874e-05
252,5.3452426072908565e-05,6.360706902341917e-05
253,5.320976197253913e-05,4.514372631092556e-05
254,4.664226435124874e-05,4.891476783086546e-05
255,6.48174827801995e-05,6.314103666227311e-05
256,5.01665890624281e-05,6.905890768393874e-05
257,6.714787014061585e-05,4.9651214794721454e-05
258,6.075909914216027e-05,6.228694837773219e-05
259,4.669970803661272e-05,4.6523960918420926e-05
260,4.7829140385147184e-05,7.413746789097786e-05
261,6.54320974717848e-05,4.578081643558107e-05
262,5.249050082056783e-05,7.821534381946549e-05
263,6.982662307564169e-05,0.00012354708451312035
264,6.261953240027651e-05,4.71151688543614e-05
265,4.3148193071829155e-05,0.00011906518193427473
266,9.376682282891124e-05,9.294012852478772e-05
267,6.929026858415455e-05,4.5808483264409006e-05
268,4.10761967941653e-05,4.47501297458075e-05
269,4.084619286004454e-05,0.00013965465768706053
270,6.912443495821208e-05,4.6518307499354705e-05
271,4.9172682338394225e-05,4.4168889871798456e-05
272,3.805645974352956e-05,4.457354225451127e-05
273,5.0431226554792374e-05,7.345599442487583e-05
274,5.4648786317557096e-05,5.237730874796398e-05
275,4.269442069926299e-05,6.894434045534581e-05
276,5.247516673989594e-05,4.295729740988463e-05
277,4.147235813434236e-05,0.00010081056097988039
278,4.9245059926761314e-05,5.0584712880663574e-05
279,4.6881417802069336e-05,8.683900523465127e-05
280,0.00011000030644936487,0.00012942728062625974
281,0.00012193127622595057,0.00011909147724509239
282,8.949883340392262e-05,0.00011462690599728376
283,8.508891187375411e-05,0.00010817539441632107
284,0.00012679981591645628,7.163282134570181e-05
285,9.049237996805459e-05,7.695410749875009e-05
286,4.899134364677593e-05,6.291543832048774e-05
287,6.286281859502196e-05,0.00011594143870752305
288,5.303538637235761e-05,0.0001003555953502655
289,6.936027784831822e-05,0.0001591606851434335
290,0.00010006035154219717,4.525944314082153e-05
291,5.945300654275343e-05,0.0001274724054383114
292,6.752142508048564e-05,5.621117088594474e-05
293,4.927932604914531e-05,4.729575812234543e-05
294,4.261045251041651e-05,4.304044705349952e-05
295,4.158341107540764e-05,5.861612589797005e-05
296,5.621781019726768e-05,8.281509508378804e-05
297,5.892267654417083e-05,7.069577259244397e-05
298,6.914673576829955e-05,4.700427598436363e-05
299,5.573491216637194e-05,7.363734039245173e-05
300,6.506447971332818e-05,7.76796878199093e-05
301,5.1786675612675026e-05,4.156676004640758e-05
302,5.671350663760677e-05,5.147299452801235e-05
303,9.168309043161571e-05,7.328318315558136e-05
304,0.00010143942927243188,0.0001052149455063045
305,8.373356831725687e-05,0.00012583563511725515
306,7.009982073213905e-05,0.00012429652269929647
307,6.711469177389517e-05,4.605278809322044e-05
308,6.116050644777715e-05,8.714088471606374e-05
309,6.0051777836633846e-05,6.77258285577409e-05
310,4.724502650788054e-05,4.336200072430074e-05
311,4.223551513860002e-05,4.6850858780089766e-05
312,5.410116500570439e-05,5.166329356143251e-05
313,5.2036193665117025e-05,0.00010586692951619625
314,5.8941641327692196e-05,7.398246816592291e-05
315,6.525869684992358e-05,0.00013706246681977063
316,0.00011447961151134223,0.0001114937404054217
317,0.0001626564480829984,9.25561398616992e-05
318,0.00011343915684847161,0.00014775908493902534
319,8.83781467564404e-05,6.746672443114221e-05
320,8.061528933467343e-05,5.827635686728172e-05
321,9.087084617931396e-05,0.00012654396414291114
322,9.376123489346355e-05,4.742636519949883e-05
323,4.7342877223854885e-05,7.732591620879248e-05
324,6.775565998395905e-05,0.00011838248610729352
325,8.245255594374612e-05,5.164319009054452e-05
326,0.00010317489795852453,5.889737803954631e-05
327,0.0001395413710270077,8.958943362813443e-05
328,6.969705282244831e-05,8.017272193683311e-05
329,5.037177470512688e-05,4.562895264825784e-05
330,4.295985490898602e-05,7.295337127288803e-05
331,4.3353629735065624e-05,0.00010419626050861552
332,6.470367225119844e-05,4.626941154128872e-05
333,5.0392249249853194e-05,6.431923247873783e-05
334,8.106078894343227e-05,0.00027027816395275295
335,0.00013229917385615408,4.522420931607485e-05
336,9.109731763601303e-05,4.721897857962176e-05
337,6.887024210300297e-05,0.0001389196258969605
338,6.47467459202744e-05,4.794466440216638e-05
339,6.039406071067788e-05,5.131464422447607e-05
340,6.396076059900224e-05,5.2748859161511064e-05
341,5.3560543165076524e-05,9.335562936030328e-05
342,7.18267765478231e-05,0.00016924958617892116
343,0.00012512803368736058,7.595198985654861e-05
344,5.4399333748733625e-05,6.855412357253954e-05
345,6.152342393761501e-05,4.7026900574564934e-05
346,5.966409662505612e-05,5.10619611304719e-05
347,5.349792991182767e-05,9.046725608641282e-05
348,5.128332486492582e-05,0.00010034719161922112
349,4.562275717034936e-05,4.781195821124129e-05
350,4.1397008317289874e-05,5.315981252351776e-05
351,6.201765791047364e-05,4.831654950976372e-05
352,5.943486758042127e-05,4.822373375645839e-05
353,7.101335359038785e-05,0.00014209822984412313
354,0.00010167554137296975,0.00012844722368754447
355,0.00010106528497999534,0.00022803618048783392
356,0.0001839331234805286,0.00014922711125109345
357,0.00011584706226130947,0.0002419561642454937
358,9.200524800689891e-05,5.833267641719431e-05
359,8.6644031398464e-05,8.610067015979439e-05
360,0.0001004501900752075,6.383511208696291e-05
361,0.00011446755524957553,0.00013220470282249153
362,0.00013033176946919411,0.00023856123152654618
363,0.00012610264820978045,0.00010434722935315222
364,6.0593869420699775e-05,5.018880619900301e-05
365,5.839842924615368e-05,4.654771328205243e-05
366,3.778843529289588e-05,4.612566772266291e-05
367,3.5892004234483466e-05,4.4324289774522185e-05
368,5.234238051343709e-05,9.340184624306858e-05
369,6.765908619854599e-05,9.111046529142186e-05
370,4.7721423470648006e-05,0.00010066945105791092
371,7.630533946212381e-05,0.00020678633882198483
372,0.00010340304288547486,8.580392022849992e-05
373,4.7569501475663856e-05,5.649762169923633e-05
374,4.711165456683375e-05,6.376752571668476e-05
375,4.5051063352730125e-05,4.8671445256331936e-05
376,4.83419862575829e-05,9.326450526714325e-05
377,4.425158113008365e-05,4.436989183886908e-05
378,4.446825187187642e-05,7.297874253708869e-05
379,6.117964949226007e-05,0.00032388634281232953
380,0.00013864150969311595,0.0001330635859631002
381,6.633665907429531e-05,0.00011532127973623574
382,0.00010124487016582862,6.194716115714982e-05
383,6.820374983362854e-05,0.00011360250937286764
384,9.178786422125995e-05,0.00013817370927426964
385,0.00013152070459909737,5.275772855384275e-05
386,5.0590628234203905e-05,6.388194742612541e-05
387,7.252369687194005e-05,5.406594937085174e-05
388,5.15241154062096e-05,4.6384488086914644e-05
389,3.932479376089759e-05,4.101247395738028e-05
390,5.755763777415268e-05,4.080957660335116e-05
391,3.786179149756208e-05,4.620726394932717e-05
392,4.127280772081576e-05,4.2245756048941985e-05
393,4.13861453125719e-05,5.498995233210735e-05
394,6.139317702036351e-05,0.0001293570821871981
395,4.732938396045938e-05,4.907274342258461e-05
396,4.921356594422832e-05,4.63612268504221e-05
397,7.158887456171215e-05,4.636053927242756e-05
398,5.325793972588144e-05,8.490191248711199e-05
399,6.426773325074464e-05,4.7649096813984215e-05
400,7.86002492532134e-05,6.870744982734323e-05
401,7.654964429093525e-05,0.00015929060464259237
402,0.00014737209130544215,0.0002874630445148796
403,0.00012484329636208713,0.00016793595568742603
404,9.631478314986452e-05,0.00010763383033918217
405,0.0001004990772344172,0.00014703886699862778
406,8.556627290090546e-05,7.149188604671508e-05
407,9.450045763514936e-05,5.3675150411436334e-05
408,4.722730955109e-05,7.259712583618239e-05
409,4.674282172345556e-05,4.812585757463239e-05
410,4.301231092540547e-05,5.1365386752877384e-05
411,4.7927358536981046e-05,4.881654240307398e-05
412,4.822653136216104e-05,4.503866512095556e-05
413,4.4663935113931075e-05,4.894237645203248e-05
414,6.246438715606928e-05,5.799388236482628e-05
415,6.432328518712893e-05,0.00012443937885109335
416,6.0091893828939646e-05,7.432665734086186e-05
417,7.637230010004714e-05,6.970264803385362e-05
418,8.490977779729292e-05,5.129782948642969e-05
419,4.16768052673433e-05,4.5705433876719326e-05
420,3.921829193131998e-05,4.3362560973037034e-05
421,4.7553865442750975e-05,4.410572728374973e-05
422,4.703494778368622e-05,0.00012677567428909242
423,9.693379979580641e-05,0.00012925737246405333
424,7.25473728380166e-05,0.00015739478112664074
425,9.503771434538066e-05,8.15336752566509e-05
426,4.542204987956211e-05,4.76932073070202e-05
427,6.768713501514867e-05,4.268766861059703e-05
428,5.901134500163607e-05,0.00011713780259015039
429,6.94553746143356e-05,0.0001050722785294056
430,8.310198609251529e-05,0.00010651103366399184
431,0.00010546039993641898,0.0002902858832385391
432,0.0001583764678798616,7.197236845968291e-05
433,4.435055234353058e-05,4.190047548036091e-05
434,4.101768718101084e-05,0.00011573429219424725
435,5.194422192289494e-05,5.2005871111759916e-05
436,4.760496813105419e-05,7.850055408198386e-05
437,4.806473953067325e-05,6.056661004549824e-05
438,7.076158362906426e-05,0.0001383643102599308
439,8.142744627548382e-05,4.2494360968703404e-05
440,4.1328057704959065e-05,4.30454128945712e-05
441,5.364331809687428e-05,4.569787415675819e-05
442,4.3027281208196655e-05,4.2993182432837784e-05
443,3.812041904893704e-05,4.6548506361432374e-05
444,5.108823097543791e-05,5.741039421991445e-05
445,6.173603469505906e-05,4.904091474600136e-05
446,5.225403583608568e-05,0.00019362398597877473
447,0.00013839254097547382,0.0003505309286992997
448,0.00014702447515446693,0.00012264144606888294
449,9.800268890103325e-05,0.0001378602464683354
450,0.00011867309513036162,0.00010819084127433598
451,6.169879634398967e-05,5.503967622644268e-05
452,5.1204784540459514e-05,5.708514072466642e-05
453,7.72030689404346e-05,5.407285061664879e-05
454,6.590007251361385e-05,0.00014557329996023327
455,8.941044507082552e-05,0.00010017875320045277
456,6.527632649522275e-05,6.665777618763968e-05
457,4.406629523145966e-05,6.822023715358227e-05
458,5.1064995204797015e-05,6.479377043433487e-05
459,3.885802289005369e-05,8.14544691820629e-05
460,5.625877020065673e-05,4.306097616790794e-05
461,4.018184699816629e-05,4.6630626457044855e-05
462,4.013691795989871e-05,5.211820098338649e-05
463,5.240108657744713e-05,4.2441795812919736e-05
464,5.823365427204408e-05,5.074668297311291e-05
465,4.587427247315645e-05,5.7315832236781716e-05
466,6.202612712513655e-05,4.5836753997718915e-05
467,6.620379281230271e-05,5.644707925966941e-05
468,6.1071063100826e-05,6.57934506307356e-05
469,8.087147580226883e-05,0.00017741603369358927
470,0.00011499415995785967,0.00015266802802216262
471,0.00010722557635745034,0.00011434061161708087
472,9.877156116999686e-05,5.693570346920751e-05
473,5.901364056626335e-05,7.105828990461305e-05
474,6.116809527156875e-05,8.646165224490687e-05
475,5.656048597302288e-05,4.187252125120722e-05
476,4.392249320517294e-05,4.140810779063031e-05
477,5.158661224413663e-05,0.00011421603267081082
478,0.00010726687469286844,0.00023465236881747842
479,9.499644511379302e-05,8.569956116843969e-05
480,5.866786523256451e-05,6.042631866876036e-05
481,6.472282257163897e-05,4.8478719691047445e-05
482,4.518552668741904e-05,6.0642229072982445e-05
483,5.5358974350383505e-05,9.601603960618377e-05
484,6.904297333676368e-05,8.66853297338821e-05
485,5.294818038237281e-05,4.345414708950557e-05
486,5.0607904995558783e-05,0.00012759461242239922
487,7.620600808877498e-05,5.988933116896078e-05
488,6.001511792419478e-05,0.0001211900234920904
489,0.00010104403190780431,8.36045146570541e-05
490,5.6873475841712207e-05,7.759025902487338e-05
491,6.176603346830234e-05,5.416486965259537e-05
492,8.878106746124104e-05,4.814331259694882e-05
493,0.00013180827954784036,4.3677373469108716e-05
494,0.00020660669542849064,7.360376184806228e-05
495,9.005961328512058e-05,4.003064168500714e-05
496,6.209399725776166e-05,4.171316686552018e-05
497,4.9754064093576744e-05,6.0517853853525594e-05
498,5.8838144468609244e-05,4.693090886576101e-05
499,4.107041604584083e-05,4.880991400568746e-05
500,5.4944412113400176e-05,8.709610847290605e-05
501,9.288880391977727e-05,5.0206603191327304e-05
502,9.719553054310381e-05,0.0001570404856465757
503,0.00010651851334841922,0.00013621526886709034
504,6.766815931769088e-05,6.89856824465096e-05
505,6.141259655123577e-05,4.5774086174787953e-05
506,4.224362055538222e-05,4.694703602581285e-05
507,4.0958864701678976e-05,5.950755439698696e-05
508,5.76553211431019e-05,7.747717609163374e-05
509,9.014846727950498e-05,6.601191853405908e-05
510,8.334096492035314e-05,5.132896330906078e-05
511,6.10743518336676e-05,4.6465367631753907e-05
512,4.020179039798677e-05,4.0470578824169934e-05
513,4.1631574276834726e-05,4.720979995909147e-05
514,5.8227826229995117e-05,9.040894656209275e-05
515,7.540792284999043e-05,7.102433301042765e-05
516,6.499857408925891e-05,0.00012011273793177679
517,9.089284867513925e-05,5.2312381740193814e-05
518,4.1857714677462354e-05,4.1045041143661365e-05
519,4.2665633372962475e-05,5.3286930778995156e-05
520,4.3819174607051536e-05,4.316886042943224e-05
521,5.56851300643757e-05,4.8308720579370856e-05
522,5.415060149971396e-05,4.2455183574929833e-05
523,4.64100630779285e-05,0.00011979516420979053
524,0.00013820060121361166,6.0017642681486905e-05
525,7.334238034673035e-05,0.0002827432763297111
526,0.00013806896458845586,0.00011124812590423971
527,8.109080226859078e-05,0.00026606221217662096
528,0.00011309757246635854,0.00013289210619404912
529,8.323368820128962e-05,9.223636880051345e-05
530,5.671871258527972e-05,4.38048955402337e-05
531,4.914497912977822e-05,5.521014463738538e-05
532,4.677670222008601e-05,6.697883509332314e-05
533,5.977770342724398e-05,0.0001306570047745481
534,7.239397382363677e-05,5.456952203530818e-05
535,9.694213804323226e-05,5.936905290582217e-05
536,6.428432243410498e-05,4.56582783954218e-05
537,4.6930304961279035e-05,4.1342467739013955e-05
538,3.893235407304019e-05,4.468325278139673e-05
539,4.2518415284575894e-05,5.339831477613188e-05
540,6.0805497923865914e-05,9.653213055571541e-05
541,6.792473868699744e-05,0.00014862087846267968
542,5.602648525382392e-05,7.560933590866625e-05
543,5.005707498639822e-05,6.152704736450687e-05
544,8.232894469983876e-05,4.2162770114373416e-05
545,4.355997953098267e-05,5.623472316074185e-05
546,4.8784251703182235e-05,4.274553066352382e-05
547,3.9449867472285405e-05,4.7111781896092e-05
548,3.827812906820327e-05,4.172822809778154e-05
549,5.273360511637293e-05,6.425208994187415e-05
550,4.8783953388920054e-05,6.09367125434801e-05
551,4.729472493636422e-05,4.537181303021498e-05
552,4.926883048028685e-05,5.942249117651954e-05
553,7.944663957459852e-05,4.756861017085612e-05
554,8.115217497106642e-05,7.694310625083745e-05
555,4.487897240323946e-05,7.427775562973693e-05
556,4.829038152820431e-05,8.692614210303873e-05
557,6.782797572668642e-05,4.852686106460169e-05
558,8.16352985566482e-05,0.00012931405217386782
559,7.46399091440253e-05,4.797310975845903e-05
560,4.15916001657024e-05,8.17592881503515e-05
561,4.320747757446952e-05,4.487815385800786e-05
562,4.886341412202455e-05,5.2264171245042235e-05
563,5.0179467507405207e-05,4.22004159190692e-05
564,5.5337048252113163e-05,7.888347317930311e-05
565,4.7961573727661744e-05,7.184573041740805e-05
566,5.446368959383108e-05,7.319488213397563e-05
567,5.63459143450018e-05,7.777976134093478e-05
568,5.1112718210788444e-05,5.1473161875037476e-05
569,4.363209518487565e-05,0.00010128694702871144
570,6.760800170013681e-05,0.00014000118244439363
571,7.78407629695721e-05,4.940497819916345e-05
572,4.421008634380996e-05,0.00011198333231732249
573,6.174654845381156e-05,5.5122327466960996e-05
574,4.6254743210738525e-05,4.0602597437100485e-05
575,7.05086495145224e-05,0.00015210799756459892
576,7.747607014607638e-05,0.00013257762475404888
577,7.821747567504644e-05,4.405285289976746e-05
578,4.5228480303194374e-05,4.533322135102935e-05
579,4.0050799725577235e-05,8.664068445796147e-05
580,8.423685358138755e-05,6.046656199032441e-05
581,5.072724889032543e-05,6.662512168986723e-05
582,4.694094604928978e-05,5.228178633842617e-05
583,5.707634045393206e-05,0.00015491535305045545
584,0.0001509970607003197,0.0004913283046334982
585,0.00016556521586608142,0.0001418530591763556
586,0.00010475215822225437,0.00012607827375177294
587,7.583703700220212e-05,5.739204789279029e-05
588,4.450607593753375e-05,5.987941403873265e-05
589,8.008379518287256e-05,5.141803922015242e-05
590,7.472852303180844e-05,8.103978325380012e-05
591,5.6036111345747486e-05,0.00010620642569847405
592,5.907777085667476e-05,4.296450424590148e-05
593,4.2466988816158846e-05,8.726318628760055e-05
594,9.313176269643009e-05,0.00020978919928893447
595,0.00011143057054141536,0.00019637169316411018
596,0.00010590667807264253,4.592456025420688e-05
597,4.312906457926147e-05,4.418018215801567e-05
598,4.601770342560485e-05,5.385223630582914e-05
599,5.1713937864406034e-05,4.46879566879943e-05
600,3.999694308731705e-05,4.862758214585483e-05
601,7.555008778581396e-05,4.3205571273574606e-05
602,5.0693863158812746e-05,9.256138582713902e-05
603,5.793349919258617e-05,9.023707389133051e-05
604,5.3736694098915905e-05,4.2140854930039495e-05
605,3.9776001358404756e-05,5.0490842113504186e-05
606,5.951336061116308e-05,4.140397140872665e-05
607,6.112802657298744e-05,5.855094423168339e-05
608,6.083435800974257e-05,0.00014949069009162486
609,5.97928483330179e-05,4.7621262638131157e-05
610,6.442399171646684e-05,6.770067557226866e-05
611,0.00010210122854914516,5.869143933523446e-05
612,0.00012001861614407972,9.097471775021404e-05
613,0.00012602313654497266,6.153379217721522e-05
614,7.73284409660846e-05,0.00015354060451500118
615,5.84228037041612e-05,7.656295201741159e-05
616,5.988064003759064e-05,6.61878875689581e-05
617,8.188151696231216e-05,4.4325741328066215e-05
618,5.9891524870181456e-05,0.00011276367149548605
619,7.431044650729746e-05,5.461135151563212e-05
620,6.27193512627855e-05,4.884259760729037e-05
621,4.987953070667572e-05,4.11814107792452e-05
622,4.642385465558618e-05,8.371220610570163e-05
623,9.988085366785526e-05,4.927198096993379e-05
624,7.207888847915456e-05,4.476192407310009e-05
625,4.7652072680648416e-05,4.22278608311899e-05
626,7.564703992102295e-05,7.34457207727246e-05
627,6.020791988703422e-05,7.932964217616245e-05
628,7.290099165402353e-05,7.902140350779518e-05
629,5.1603270549094304e-05,4.009665281046182e-05
630,4.79468799312599e-05,5.974449959467165e-05
631,6.677791679976508e-05,0.00013797487190458924
632,6.630366260651499e-05,8.75076002557762e-05
633,7.4794988904614e-05,5.396343840402551e-05
634,7.099409413058311e-05,5.0515722250565886e-05
635,8.657854050397873e-05,0.00015966501086950302
636,9.130802936851978e-05,0.00010264206503052264
637,8.290632104035467e-05,5.4483069106936455e-05
638,5.244687054073438e-05,0.0001666739262873307
639,0.00010307843331247568,5.016024078940973e-05
640,6.546965596498922e-05,5.475778380059637e-05
641,6.065445995773189e-05,3.974782885052264e-05
642,6.894188118167222e-05,3.968302917201072e-05
643,4.207700112601742e-05,4.641087070922367e-05
644,3.676730193546973e-05,4.155170245212503e-05
645,4.251338395988569e-05,4.958447607350536e-05
646,5.46345254406333e-05,4.1858278564177454e-05
647,4.585534770740196e-05,4.2430776375113055e-05
648,4.894984158454463e-05,8.812155283521861e-05
649,6.264289550017565e-05,0.00013544069952331483
650,8.119419362628832e-05,5.990035424474627e-05
651,4.5918513933429495e-05,6.307737930910662e-05
652,6.50323781883344e-05,4.3053350964328274e-05
653,5.0257262046216056e-05,0.00010252279753331095
654,7.56046429160051e-05,4.381590770208277e-05
655,3.783949068747461e-05,5.230071838013828e-05
656,3.691355959745124e-05,9.461685112910345e-05
657,4.944987813360058e-05,7.010770059423521e-05
658,5.4400083172367886e-05,0.0001417993480572477
659,7.500810170313343e-05,4.613413329934701e-05
660,6.491794192697853e-05,6.640841456828639e-05
661,6.413216760847718e-05,4.576592618832365e-05
662,4.468818588065915e-05,4.6308432501973584e-05
663,4.6112076233839616e-05,5.68717805435881e-05
664,6.200551433721557e-05,5.572882218984887e-05
665,5.7431618188275024e-05,5.788541238871403e-05
666,4.1696097468957305e-05,4.930407885694876e-05
667,3.9130725781433284e-05,5.128278644406237e-05
668,4.142344550928101e-05,6.67546919430606e-05
669,4.5974476961418986e-05,6.361953273881227e-05
670,5.579905700869858e-05,0.00016143218090292066
671,8.273265120806172e-05,5.2553656132658944e-05
672,4.1384158976143226e-05,4.072123920195736e-05
673,4.057509431731887e-05,4.286504190531559e-05
674,6.0040882090106606e-05,7.238774560391903e-05
675,8.015800995053723e-05,7.15209826012142e-05
676,4.438147516339086e-05,4.1184455767506734e-05
677,3.672539969556965e-05,4.0498871385352686e-05
678,4.3565618398133665e-05,4.213890133542009e-05
679,4.7611869376851246e-05,4.3260784877929837e-05
680,4.53773136541713e-05,4.4930053263669834e-05
681,5.313604560797103e-05,0.00014996223035268486
682,7.530508446507156e-05,0.00015272508608177304
683,9.749298624228686e-05,0.0001682569127297029
684,8.681363397045061e-05,0.00013508211122825742
685,7.985732372617349e-05,5.0564747652970254e-05
686,3.72592949133832e-05,4.106697451788932e-05
687,4.018028994323686e-05,9.494174446444958e-05
688,6.994910654611886e-05,4.5514545490732417e-05
689,3.962103801313788e-05,4.701592479250394e-05
690,4.2718282202258706e-05,4.2110244976356626e-05
691,4.528999488684349e-05,6.208470585988835e-05
692,6.888094503665343e-05,0.00021023981389589608
693,8.422573591815308e-05,0.00013908499386161566
694,0.00011094421643065289,4.750303196487948e-05
695,9.717024659039453e-05,4.8186022468144074e-05
696,5.736825551139191e-05,6.20505161350593e-05
697,4.9824102461570874e-05,4.201756382826716e-05
698,4.933090167469345e-05,8.044498099479824e-05
699,4.017022729385644e-05,3.9564511098433286e-05
700,5.32907506567426e-05,4.23812962253578e-05
701,5.291373236104846e-05,8.060695108724758e-05
702,6.104730709921569e-05,4.225683005643077e-05
703,4.23304591095075e-05,5.5662228987785056e-05
704,4.3336392991477624e-05,3.922160613001324e-05
705,3.593038854887709e-05,4.098396675544791e-05
706,3.565851875464432e-05,5.4066342272562906e-05
707,4.197700400254689e-05,5.7415567425778136e-05
708,5.5976357543841004e-05,4.183391865808517e-05
709,8.571065700380132e-05,4.1091534512816e-05
710,6.547525117639452e-05,0.00018751823517959565
711,7.360513700405136e-05,4.113579052500427e-05
712,5.698859240510501e-05,4.268295015208423e-05
713,5.2231971494620666e-05,4.5190903620095924e-05
714,4.398961755214259e-05,6.630586722167209e-05
715,4.5762852096231654e-05,0.00012858920672442764
716,4.864020593231544e-05,5.7456472859485075e-05
717,3.753209239221178e-05,5.948527541477233e-05
718,4.2953903175657615e-05,4.1200466512236744e-05
719,3.751641997951083e-05,5.5562970374012366e-05
720,4.3040614400524646e-05,6.463575846282765e-05
721,3.946323340642266e-05,5.32953163201455e-05
722,4.341802195995115e-05,5.2035669796168804e-05
723,3.4767108445521444e-05,6.653826858382672e-05
724,5.304231308400631e-05,0.00011915349750779569
725,6.9551715569105e-05,9.309157758252695e-05
726,6.196863978402689e-05,8.801712829153985e-05
727,5.541548307519406e-05,0.00025857833679765463
728,0.00017388220294378698,0.00011951706255786121
729,7.787060167174786e-05,9.733466868055984e-05
730,5.862684702151455e-05,4.024924055556767e-05
731,3.641286457423121e-05,4.8687783419154584e-05
732,4.609761526808143e-05,4.696655014413409e-05
733,5.585567487287335e-05,4.511601946433075e-05
734,3.9776237827027217e-05,4.1503444663248956e-05
735,5.400856025516987e-05,4.791204264620319e-05
736,4.6497742005158216e-05,5.156529732630588e-05
737,6.417259282898158e-05,4.353302938397974e-05
738,4.364993947092444e-05,4.418292155605741e-05
739,3.890471998602152e-05,4.5458880777005106e-05
740,5.401270755100995e-05,0.00014043907867744565
741,0.00011350728163961321,9.645752288633958e-05
742,6.878170097479597e-05,5.240562677499838e-05
743,4.133389666094445e-05,6.37452831142582e-05
744,4.6069173549767584e-05,6.393624789780006e-05
745,6.667638081125915e-05,4.300009095459245e-05
746,4.502530282479711e-05,7.292661757674068e-05
747,5.507918103830889e-05,5.522195715457201e-05
748,4.564324990496971e-05,6.250197475310415e-05
749,5.7100405683740973e-05,0.00020284434140194207
750,0.0001179962491733022,0.00014152390940580517
751,8.64292451296933e-05,0.00010152125469176099
752,0.00010612972255330533,0.000154704277520068
753,0.00010636825754772872,5.100596899865195e-05
754,6.194225716171786e-05,4.7672278014943004e-05
755,7.807870861142874e-05,4.6537395974155515e-05
756,4.0830833313521e-05,4.071775765623897e-05
757,3.852059307973832e-05,4.079106292920187e-05
758,4.221673952997662e-05,5.465483627631329e-05
759,5.677008812199347e-05,7.457575702574104e-05
760,4.203361095278524e-05,4.739993892144412e-05
761,4.0811348299030215e-05,4.127381544094533e-05
762,3.8829359255032614e-05,3.8863970985403284e-05
763,4.101561717106961e-05,4.230940612615086e-05
764,3.692357495310716e-05,4.531613376457244e-05
765,4.158778392593376e-05,5.551696813199669e-05
766,4.162833283771761e-05,0.00019911002891603857
767,0.00010112028394360095,7.213303615571931e-05
768,0.00012725548003800213,4.3150033889105543e-05
769,6.544370262417942e-05,0.00011253252887399867
770,4.594776328303851e-05,5.459315070766024e-05
771,4.971538874087855e-05,4.1177961975336075e-05
772,5.068217797088437e-05,6.068900984246284e-05
773,6.33770614513196e-05,0.00010264488082611933
774,9.32960829231888e-05,7.9476842074655e-05
775,4.955877011525445e-05,5.3143630793783814e-05
776,4.496344263316132e-05,4.319427898735739e-05
777,3.348197424202226e-05,4.2034902435261756e-05
778,3.35707409249153e-05,5.293481081025675e-05
779,5.471343683893792e-05,4.7984140110202134e-05
780,5.35440631210804e-05,4.1675859392853454e-05
781,3.371519414940849e-05,3.9696267776889727e-05
782,3.989540346083231e-05,3.926965655409731e-05
783,4.17935625591781e-05,4.2290852434234694e-05
784,5.023051198804751e-05,7.337154966080561e-05
785,4.610960968420841e-05,4.5570657675853e-05
786,4.1184517613146454e-05,5.8989349781768396e-05
787,6.472670793300495e-05,4.0914434066507965e-05
788,5.2055820560781285e-05,5.9786238125525415e-05
789,5.113548832014203e-05,9.458656859351322e-05
790,5.2604351367335767e-05,5.339612835086882e-05
791,4.146244828007184e-05,0.00010805710917338729
792,8.355344471056014e-05,0.00015921119484119117
793,8.120368147501722e-05,7.418961467919871e-05
794,5.664415220962837e-05,4.3104235373903066e-05
795,5.2631396101787686e-05,5.39835928066168e-05
796,4.4775100832339376e-05,3.877207564073615e-05
797,5.094254083815031e-05,0.00017518688400741667
798,7.461100904038176e-05,6.953418051125482e-05
799,8.654493285575882e-05,4.274797174730338e-05
800,5.984734161756933e-05,6.108448724262416e-05
801,5.108755067340098e-05,4.246086609782651e-05
802,9.00988161447458e-05,0.00019386535859666765
803,7.214496145024896e-05,4.693706432590261e-05
804,4.789364538737573e-05,6.768125604139641e-05
805,4.393438939587213e-05,6.239960202947259e-05
806,3.6146037018625066e-05,5.404687180998735e-05
807,4.07536790589802e-05,4.0125229133991525e-05
808,4.448938852874562e-05,0.00010494888556422666
809,7.725034083705395e-05,0.00010845028009498492
810,7.191552867880091e-05,0.00014545946032740176
811,7.219702092697844e-05,8.19574052002281e-05
812,7.435457519022748e-05,0.00016598429647274315
813,8.223433542298153e-05,9.129144746111706e-05
814,6.882514571771026e-05,5.0155653298133984e-05
815,7.299679418792948e-05,9.181001951219514e-05
816,7.430306868627667e-05,0.00012123683700338006
817,7.772411481710151e-05,3.9970866055227816e-05
818,4.4237116526346654e-05,9.026430052472278e-05
819,5.791873627458699e-05,4.789098602486774e-05
820,4.2613206460373476e-05,4.781394818564877e-05
821,4.532830280368216e-05,3.761083644349128e-05
822,3.8907477573957294e-05,0.00010870914411498234
823,7.042466313578188e-05,6.615842721657827e-05
824,5.58914034627378e-05,5.637108188238926e-05
825,5.639070150209591e-05,0.000203681192942895
826,0.00011562642612261698,0.00010782841854961589
827,7.398868910968304e-05,4.639171311282553e-05
828,3.851414658129215e-05,6.339597894111648e-05
829,4.545975025394e-05,4.193312634015456e-05
830,4.103104583919048e-05,4.878696927335113e-05
831,4.4897442421643063e-05,3.841340367216617e-05
832,3.760000254260376e-05,6.638671038672328e-05
833,5.583518577623181e-05,4.147989602643065e-05
834,3.356572051416151e-05,3.623098382377066e-05
835,4.301537046558224e-05,0.0001593872148077935
836,8.149059431161731e-05,4.404320497997105e-05
837,3.772870695684105e-05,3.734894562512636e-05
838,3.530225149006583e-05,3.899980947608128e-05
839,3.55847914761398e-05,3.981563349952921e-05
840,6.453463720390573e-05,9.010748181026429e-05
841,6.394055526470765e-05,4.421186167746782e-05
842,7.268430636031553e-05,0.00022344868921209127
843,0.00011549235205166042,3.846978870569728e-05
844,4.828617602470331e-05,5.0382128392811865e-05
845,5.733822763431817e-05,6.401233986252919e-05
846,4.631897900253534e-05,5.1060753321507946e-05
847,3.834522431134246e-05,4.808021185453981e-05
848,3.39770303980913e-05,3.75359486497473e-05
849,3.4463813790353015e-05,4.033473669551313e-05
850,4.2258776375092566e-05,3.973030106863007e-05
851,4.8756934120319784e-05,3.8092875911388546e-05
852,3.211203511455096e-05,4.3560565245570615e-05
853,4.6441204176517203e-05,4.220501796226017e-05
854,3.5487402783473954e-05,3.7095509469509125e-05
855,4.515166801866144e-05,5.2718871302204207e-05
856,4.318144419812597e-05,4.7831526899244636e-05
857,5.301203782437369e-05,4.9618352932156995e-05
858,3.8314610719680786e-05,6.0076970839872956e-05
859,4.6292130718939006e-05,4.0402865124633536e-05
860,3.3758056815713644e-05,4.0112568967742845e-05
861,4.666001404984854e-05,3.952310362365097e-05
862,5.651516039506532e-05,0.00010526873666094616
863,5.856482675881125e-05,3.969073441112414e-05
864,4.081715451320633e-05,8.334195445058867e-05
865,4.213471038383432e-05,3.912568718078546e-05
866,3.8615264202235267e-05,3.9115089748520404e-05
867,5.694889841834083e-05,4.141241515753791e-05
868,3.2995681976899505e-05,3.700085653690621e-05
869,3.1560586648993194e-05,5.1762370276264846e-05
870,5.220809907768853e-05,4.2866264266194776e-05
871,4.782550240634009e-05,0.0001309360668528825
872,5.818689533043653e-05,3.8124999264255166e-05
873,3.552167254383676e-05,0.00011499436368467286
874,7.056146569084376e-05,3.7690311728511006e-05
875,5.812762174173258e-05,5.2177958423271775e-05
876,3.8224858144531026e-05,5.237291406956501e-05
877,4.065685425302945e-05,5.768456685473211e-05
878,4.0229766455013305e-05,5.46790033695288e-05
879,4.9845253670355305e-05,4.694254312198609e-05
880,3.7577166949631646e-05,3.708684380399063e-05
881,4.315172554925084e-05,5.8823108702199534e-05
882,5.1800925575662404e-05,4.5963057345943525e-05
883,4.201586853014305e-05,8.953070209827274e-05
884,5.103534203954041e-05,6.672418385278434e-05
885,5.9134756156709045e-05,0.0001661168789723888
886,0.00010426020890008658,4.106298729311675e-05
887,6.671163282589987e-05,0.00011562962754396722
888,6.594115257030353e-05,5.198863073019311e-05
889,4.2459836549824104e-05,4.988272849004716e-05
890,4.893504592473619e-05,5.477901140693575e-05
891,6.236363697098568e-05,0.0001833052228903398
892,5.803413660032675e-05,4.5112596126273274e-05
893,4.1702776798047125e-05,3.691473102662712e-05
894,6.856789696030319e-05,0.00013855009456165135
895,7.101663504727185e-05,4.695829193224199e-05
896,5.3406220104079694e-05,3.9220900362124667e-05
897,5.6085049436660483e-05,4.770853411173448e-05
898,6.533646956086159e-05,3.9094462408684194e-05
899,4.886854731012136e-05,3.9149526855908334e-05
900,3.226058470318094e-05,4.087745037395507e-05
901,3.447012568358332e-05,6.201213545864448e-05
902,3.543647108017467e-05,8.376152254641056e-05
903,4.370019814814441e-05,6.890290387673303e-05
904,5.6295786635018885e-05,0.00011632398673100397
905,7.004951476119459e-05,4.348216680227779e-05
906,4.0737195377005264e-05,3.833348455373198e-05
907,4.194064604234882e-05,3.999914406449534e-05
908,3.1975210731616244e-05,4.118170909350738e-05
909,3.784468208323233e-05,5.0961221859324723e-05
910,3.658451169030741e-05,4.041063948534429e-05
911,3.818385084741749e-05,3.786749221035279e-05
912,3.479151564533822e-05,5.2640090871136636e-05
913,4.758929935633205e-05,4.700868885265663e-05
914,4.484535747906193e-05,5.0101363740395755e-05
915,5.2544011850841343e-05,4.73311374662444e-05
916,5.29185235791374e-05,9.306412539444864e-05
917,5.5872031225590035e-05,7.63334974180907e-05
918,6.691877206321806e-05,3.7964553484926e-05
919,4.8399848310509697e-05,6.012102312524803e-05
920,6.876021507196128e-05,7.265744352480397e-05
921,5.152124504093081e-05,6.21262879576534e-05
922,4.4941283704247326e-05,5.5492495448561385e-05
923,3.893948087352328e-05,4.324312976677902e-05
924,4.82901741634123e-05,8.883669215720147e-05
925,4.5185934141045436e-05,4.14064597862307e-05
926,3.6108434869674966e-05,3.760769686778076e-05
927,3.490753806545399e-05,8.039530803216621e-05
928,6.036591366864741e-05,6.063829641789198e-05
929,4.962746243108995e-05,5.6417298765154555e-05
930,3.800155172939412e-05,6.685074913548306e-05
931,4.7161145630525425e-05,4.0446400817018e-05
932,8.495765359839424e-05,9.0857116447296e-05
933,8.085317676886916e-05,0.00012042683374602348
934,8.815010369289666e-05,4.3544605432543904e-05
935,5.839905861648731e-05,0.00011258527229074389
936,6.67865970171988e-05,3.8992886402411386e-05
937,5.701544796465896e-05,3.9941722207004204e-05
938,4.0059243474388495e-05,7.22544573363848e-05
939,5.947632234892808e-05,4.090717266080901e-05
940,3.4156419133068994e-05,4.087264824192971e-05
941,4.193660060991533e-05,4.866772360401228e-05
942,4.18916970374994e-05,5.3683281294070184e-05
943,3.728019510162994e-05,4.112374517717399e-05
944,3.5090390156256035e-05,5.645088094752282e-05
945,4.004348738817498e-05,3.744298010133207e-05
946,3.807270331890322e-05,3.954609201173298e-05
947,4.449068001122214e-05,3.777199162868783e-05
948,3.648807614808902e-05,5.091101411380805e-05
949,8.36406834423542e-05,0.0002368611458223313
950,0.00010952225420624018,3.965457290178165e-05
951,0.00011031042959075421,0.00020642999152187258
952,0.00011286664812359959,3.945512798964046e-05
953,4.5831089664716274e-05,4.14095884480048e-05
954,3.484633634798229e-05,3.957545413868502e-05
955,4.156286013312638e-05,5.036951188230887e-05
956,3.7450739910127595e-05,4.407849337439984e-05
957,3.495952478260733e-05,4.736457412946038e-05
958,3.568458487279713e-05,6.452966772485524e-05
959,4.497523696045391e-05,3.5712237149709836e-05
960,3.26520785165485e-05,3.6616387660615146e-05
961,4.0844144677976146e-05,4.3397183617344126e-05
962,3.975921936216764e-05,3.537551310728304e-05
963,4.1844243241939694e-05,4.0263814298668876e-05
964,3.573723734007217e-05,3.6740777431987226e-05
965,3.721322354977019e-05,3.8964091800153255e-05
966,3.4595421311678365e-05,3.83267251891084e-05
967,3.549935354385525e-05,5.437724030343816e-05
968,4.0001727029448375e-05,3.6728521081386134e-05
969,3.094208659604192e-05,3.549224493326619e-05
970,3.2298965379595757e-05,3.656613625935279e-05
971,4.867942334385589e-05,3.910856685251929e-05
972,5.730932389269583e-05,4.114236435270868e-05
973,4.436776725924574e-05,3.706845745909959e-05
974,3.8174923247424886e-05,4.626874942914583e-05
975,4.6710720198461786e-05,3.818640470854007e-05
976,3.840060890070163e-05,3.745194771909155e-05
977,4.282144800527021e-05,4.3285843275953084e-05
978,3.958229353884235e-05,4.117660137126222e-05
979,3.420413486310281e-05,3.855386967188679e-05
980,3.7986337702022865e-05,6.565270450664684e-05
981,5.62395689485129e-05,3.6084446037421e-05
982,5.4377262131311e-05,8.08632539701648e-05
983,5.524015796254389e-05,5.698505265172571e-05
984,5.249550667940639e-05,3.709132579388097e-05
985,5.675424836226739e-05,5.226331632002257e-05
986,3.3746611734386533e-05,0.00010324550385121256
987,5.030054671806283e-05,7.280190766323358e-05
988,4.0022441680775955e-05,4.7192894271574914e-05
989,5.817022974952124e-05,3.8144127756822854e-05
990,3.7048925150884315e-05,4.1808027162915096e-05
991,5.042871998739429e-05,4.241899659973569e-05
992,3.528001980157569e-05,4.868105679634027e-05
993,8.641921886010095e-05,0.00017235535779036582
994,9.784528810996562e-05,5.064278593636118e-05
995,6.825236778240651e-05,6.545903306687251e-05
996,8.423379767918959e-05,0.0001365173957310617
997,0.00010492591536603868,4.2449490138096735e-05
998,5.476491423905827e-05,3.808248584391549e-05
999,3.740182364708744e-05,5.852076719747856e-05
1000,4.152837209403515e-05,5.057712405687198e-05
1001,5.073831925983541e-05,9.228335693478584e-05
1002,4.980146695743315e-05,4.5322460209717974e-05
1003,3.601330899982713e-05,6.186187965795398e-05
1004,7.209061732282862e-05,4.091223672730848e-05
1005,6.165117520140484e-05,4.697993063018657e-05
1006,4.4639655243372545e-05,4.5680815674131736e-05
1007,3.886672857333906e-05,3.765777000808157e-05
1008,3.5724995541386306e-05,4.341213571024127e-05
1009,3.766849476960488e-05,5.238112134975381e-05
1010,4.6867695346008986e-05,6.097069490351714e-05
1011,3.692679456435144e-05,3.6301185900811106e-05
1012,3.4206128475489095e-05,4.789546437677927e-05
1013,3.450251460890286e-05,3.669623038149439e-05
1014,3.391486097825691e-05,0.00016650168981868774
1015,0.00010346219642087817,5.424278788268566e-05
1016,4.6882309106877074e-05,3.875679612974636e-05
1017,3.500323145999573e-05,3.717894651344977e-05
1018,3.9046863093972206e-05,4.1499679355183616e-05
1019,3.7507958040805534e-05,4.53460197604727e-05
1020,6.001365545671433e-05,0.00010202182602370158
1021,7.410968100884929e-05,0.00010557447239989415
1022,8.31663710414432e-05,3.747796654351987e-05
1023,5.850366869708523e-05,9.173109719995409e-05
1024,6.0404283431125805e-05,3.6321700463304296e-05
1025,3.784626460401341e-05,4.4049767893739045e-05
1026,4.031122080050409e-05,3.894907786161639e-05
1027,4.46888807346113e-05,3.85377170459833e-05
1028,4.811814142158255e-05,3.720795939443633e-05
1029,3.3149266528198496e-05,0.00012933186371810734
1030,6.276289059314877e-05,6.190768908709288e-05
1031,5.437905201688409e-05,9.491724631516263e-05
1032,4.370028182165697e-05,3.696846397360787e-05
1033,3.490572998998687e-05,3.418044434511103e-05
1034,3.558067692210898e-05,5.982775110169314e-05
1035,5.158489875611849e-05,3.453329918556847e-05
1036,5.4319600167218596e-05,0.00017403546371497214
1037,8.745452214498073e-05,3.96544965042267e-05
1038,5.7856384955812246e-05,0.00010431458213133737
1039,4.849955439567566e-05,4.480304050957784e-05
1040,3.7852929381188005e-05,3.8068774301791564e-05
1041,3.315320282126777e-05,8.359719504369423e-05
1042,5.381998198572546e-05,3.992833444499411e-05
1043,3.752657357836142e-05,3.7795802199980244e-05
1044,3.1899668101686984e-05,3.550551627995446e-05
1045,3.1901079637464136e-05,6.429506174754351e-05
1046,3.315311187179759e-05,5.357444388209842e-05
1047,4.425247243489139e-05,5.978496483294293e-05
1048,3.910450323019177e-05,4.1695435356814414e-05
1049,3.423700400162488e-05,3.709695738507435e-05
1050,4.038429324282333e-05,3.52092320099473e-05
1051,3.33516945829615e-05,4.091358641744591e-05
1052,4.227222962072119e-05,8.611394150648266e-05
1053,4.222656934871338e-05,3.5087552532786503e-05
1054,5.255252108327113e-05,8.970763883553445e-05
1055,9.902567398967221e-05,6.908651994308457e-05
1056,9.127599332714453e-05,4.862472269451246e-05
1057,0.0001394029677612707,0.00010032424324890599
1058,0.00010185912105953321,0.00010269249469274655
1059,5.9665926528396085e-05,6.578823376912624e-05
1060,4.709383938461542e-05,8.002448885235935e-05
1061,6.311621837085113e-05,0.00014252398977987468
1062,6.268198194447905e-05,8.511982741765678e-05
1063,6.862941518193111e-05,6.319194653769955e-05
1064,7.531073788413778e-05,7.657815876882523e-05
1065,6.0035068599972874e-05,4.168324448983185e-05
1066,6.074892371543683e-05,5.558844350161962e-05
1067,3.7723762943642214e-05,3.8844194932607934e-05
1068,4.981996607966721e-05,3.6947152693755925e-05
1069,3.659904541564174e-05,4.5394073822535574e-05
1070,3.4167900594184175e-05,3.760087929549627e-05
1071,3.2735519198467955e-05,5.0331429520156235e-05
1072,3.856552575598471e-05,3.5888551792595536e-05
1073,3.5791006666840985e-05,3.6783570976695046e-05
1074,3.359350375831127e-05,3.565986844478175e-05
1075,3.339424802106805e-05,3.625710087362677e-05
1076,4.2244431824656203e-05,0.00014756451128050685
1077,0.00012846008758060634,0.00016406028589699417
1078,9.546456567477435e-05,0.0001814952411223203
1079,0.0001368988596368581,0.00017727378872223198
1080,0.00013575276534538716,0.00015327573055401444
1081,0.00014132951037026942,0.0003246231353841722
1082,0.00015554236597381532,6.53995230095461e-05
1083,9.001338185044006e-05,7.769266812829301e-05
1084,7.147056749090552e-05,0.0001122443427448161
1085,5.840559970238246e-05,4.0753006032900885e-05
1086,4.441811324795708e-05,3.961642141803168e-05
1087,3.788803223869763e-05,3.722334440681152e-05
1088,3.646665209089406e-05,5.474376303027384e-05
1089,4.201082629151642e-05,3.882416058331728e-05
1090,3.220976941520348e-05,4.278530104784295e-05
1091,3.389343328308314e-05,3.6719549825647846e-05
1092,3.469777220743708e-05,3.975815707235597e-05
1093,3.955442298320122e-05,6.984919309616089e-05
1094,3.799816477112472e-05,3.412061050767079e-05
1095,3.67437387467362e-05,3.796904275077395e-05
1096,3.10007635562215e-05,3.631988147390075e-05
1097,3.7836154660908505e-05,4.49504004791379e-05
1098,3.987419404438697e-05,3.569824912119657e-05
1099,3.841216312139295e-05,6.763379496987909e-05
1100,4.3741420086007565e-05,5.1695100410142913e-05
1101,4.640742190531455e-05,5.635799971059896e-05
1102,4.235847154632211e-05,7.044305675663054e-05
1103,6.194126763148233e-05,4.7344641643576324e-05
1104,3.946004653698765e-05,7.762164023006335e-05
1105,4.83388030261267e-05,6.988443783484399e-05
1106,5.694796345778741e-05,5.661559771397151e-05
1107,3.6571167584042996e-05,3.514939089654945e-05
1108,3.5726512578548864e-05,4.655575685319491e-05
1109,4.3811483919853345e-05,5.5047174100764096e-05
1110,3.889539948431775e-05,4.197801536065526e-05
1111,4.4326217903289944e-05,5.425446215667762e-05
1112,3.615489185904153e-05,4.006568269687705e-05
1113,4.2778003262355924e-05,3.391320205992088e-05
1114,5.5165586672956124e-05,3.501515675452538e-05
1115,3.792190182139166e-05,3.667354030767456e-05
1116,4.090419679414481e-05,3.483063846942969e-05
1117,3.395196472411044e-05,3.797720273723826e-05
1118,3.331758489366621e-05,3.415655737626366e-05
1119,3.27588313666638e-05,6.528416997753084e-05
1120,3.933462721761316e-05,5.282324491417967e-05
1121,4.1999865061370656e-05,5.730455814045854e-05
1122,5.9919322666246444e-05,4.749978324980475e-05
1123,4.32837987318635e-05,3.378729888936505e-05
1124,4.344947956269607e-05,3.6589095543604344e-05
1125,3.972856575273909e-05,8.360172796528786e-05
1126,4.629584145732224e-05,3.4741977287922055e-05
1127,4.8318379413103685e-05,4.5142605813452974e-05
1128,8.468889427604154e-05,5.376715853344649e-05
1129,4.187904778518714e-05,5.768304254161194e-05
1130,4.842655471293256e-05,3.3927128242794424e-05
1131,4.072871888638474e-05,3.776770245167427e-05
1132,4.9791266064858064e-05,8.022117981454358e-05
1133,4.7286510380217806e-05,3.924717384506948e-05
1134,3.2745865610195324e-05,3.533204653649591e-05
1135,4.205283403280191e-05,6.337442755466327e-05
1136,3.787905734498054e-05,4.773106047650799e-05
1137,5.346056059352122e-05,6.12386065768078e-05
1138,3.998070314992219e-05,3.676087726489641e-05
1139,3.765646761166863e-05,5.511706694960594e-05
1140,4.798444570042193e-05,3.578867108444683e-05
1141,3.5925240808865055e-05,4.8896596126724035e-05
1142,4.383729174151085e-05,4.623357381206006e-05
1143,5.597172275884077e-05,9.633640001993626e-05
1144,7.201996049843729e-05,8.201650780392811e-05
1145,6.445815233746544e-05,3.893829489243217e-05
1146,3.0561390303773805e-05,4.564410846796818e-05
1147,3.2626579923089594e-05,3.3156720746774226e-05
1148,3.139389809803106e-05,3.308494342491031e-05
1149,3.012937850144226e-05,3.553293936420232e-05
1150,2.968660010083113e-05,3.2085812563309446e-05
1151,3.540024044923484e-05,4.193644781480543e-05
1152,3.688958895509131e-05,3.3051495847757906e-05
1153,3.015239599335473e-05,3.4054581192322075e-05
1154,3.206244218745269e-05,3.34040196321439e-05
1155,5.1387287385296077e-05,4.613216515281238e-05
1156,3.9166749047581106e-05,4.049696872243658e-05
1157,3.697664578794502e-05,8.568954217480496e-05
1158,5.778615013696253e-05,3.379978079465218e-05
1159,2.986214167322032e-05,3.340092735015787e-05
1160,3.2853367883944884e-05,4.928724592900835e-05
1161,4.663127401727252e-05,3.480147279333323e-05
1162,3.6809855373576283e-05,4.047660331707448e-05
1163,3.33845782733988e-05,3.6020159313920885e-05
1164,4.578856169246137e-05,4.903813896817155e-05
1165,3.9562746678711846e-05,7.156318315537646e-05
1166,4.703467493527569e-05,6.885285984026268e-05
1167,4.267321128281765e-05,4.481694122659974e-05
1168,4.783131225849502e-05,3.7194993637967855e-05
1169,3.500801540212706e-05,5.295391019899398e-05
1170,3.976925654569641e-05,5.1634440751513466e-05
1171,3.2921027013799176e-05,3.3198841265402734e-05
1172,3.102636765106581e-05,3.6782006645807996e-05
1173,3.775396180571988e-05,5.2024810429429635e-05
1174,3.7683545087929815e-05,6.056260099285282e-05
1175,3.8793521525803953e-05,8.296028681797907e-05
1176,4.3112941057188436e-05,4.497943155001849e-05
1177,3.713742262334563e-05,7.289840868907049e-05
1178,5.748041076003574e-05,6.589301483472809e-05
1179,3.745112553588115e-05,3.474465120234527e-05
1180,3.668569843284786e-05,5.740149936173111e-05
1181,4.3782700231531635e-05,6.585907249245793e-05
1182,3.936193388653919e-05,6.149698310764506e-05
1183,3.723788904608227e-05,4.037269172840752e-05
1184,3.2750380341894925e-05,9.112718544201925e-05
1185,4.966296910424717e-05,8.668201189721003e-05
1186,4.138467556913383e-05,4.034585799672641e-05
1187,3.892021413776092e-05,8.75222249305807e-05
1188,4.727871419163421e-05,5.3037489124108106e-05
1189,3.167024988215417e-05,5.4096213716547936e-05
1190,4.328345676185563e-05,4.075367178302258e-05
1191,4.7468292905250564e-05,5.939355105510913e-05
1192,5.38595013495069e-05,7.278372504515573e-05
1193,7.065026147756726e-05,0.00010234775982098654
1194,6.928368384251371e-05,7.768083014525473e-05
1195,5.658273585140705e-05,7.070454012136906e-05
1196,4.1801624320214614e-05,5.550561400013976e-05
1197,3.165825182804838e-05,3.655863110907376e-05
1198,3.0194767532520927e-05,3.4403834433760494e-05
1199,3.7907193473074585e-05,5.930823681410402e-05
1200,4.9928064981941134e-05,0.00013232967467047274
1201,7.667852332815528e-05,3.7433565012179315e-05
1202,3.489386654109694e-05,3.4581484214868397e-05
1203,4.5749227865599096e-05,3.6622179322876036e-05
1204,3.013663626916241e-05,5.839117511641234e-05
1205,4.7011650167405605e-05,3.283144178567454e-05
1206,4.214725777273998e-05,0.00011671827815007418
1207,6.780128023819998e-05,3.908781582140364e-05
1208,3.7339697882998735e-05,3.533739072736353e-05
1209,3.7457168218679726e-05,3.814024239545688e-05
1210,3.240587830077857e-05,5.062985292170197e-05
1211,3.7542908103205264e-05,3.3101907320087776e-05
1212,3.497217403491959e-05,3.888743958668783e-05
1213,3.452746386756189e-05,4.1968341975007206e-05
1214,4.667192479246296e-05,3.5684832255356014e-05
1215,3.0096440241322853e-05,3.636327164713293e-05
1216,2.7958438295172527e-05,3.2595791708445176e-05
1217,4.3674910557456315e-05,4.1750023228814825e-05
1218,5.1600316510302946e-05,0.00010365727212047204
1219,7.119582005543634e-05,0.00012205740495119244
1220,7.912592263892293e-05,0.00010350410593673587
1221,4.291446748538874e-05,4.854790313402191e-05
1222,4.641079067368992e-05,3.415076935198158e-05
1223,3.7599998904624954e-05,9.190755372401327e-05
1224,6.553580897161737e-05,0.00011117165558971465
1225,7.141511014197022e-05,9.02731844689697e-05
1226,5.965327363810502e-05,8.882450492819771e-05
1227,5.283414066070691e-05,9.854273230303079e-05
1228,6.502946052933112e-05,7.30425599613227e-05
1229,5.506828165380284e-05,4.450837514013983e-05
1230,3.1780367862666026e-05,0.00010578986257314682
1231,4.509625432547182e-05,4.201476986054331e-05
1232,2.9939676096546464e-05,3.4212494938401505e-05
1233,3.01775689877104e-05,3.91558714909479e-05
1234,3.160827327519655e-05,3.32611016347073e-05
1235,3.0173277991707437e-05,3.0634604627266526e-05
1236,2.9563972930191085e-05,4.0599268686491996e-05
1237,3.604191078920849e-05,3.495785131235607e-05
1238,3.186781032127328e-05,4.228363832226023e-05
1239,3.337258021929301e-05,4.333430842962116e-05
1240,3.6554956750478595e-05,3.7417165003716946e-05
1241,3.639874194050208e-05,7.141882815631106e-05
1242,5.2951592806493863e-05,4.671745409723371e-05
1243,5.597363997367211e-05,3.740909960470162e-05
1244,4.1626721213106066e-05,5.982514994684607e-05
1245,4.240891939844005e-05,3.4660493838600814e-05
1246,3.893098983098753e-05,6.113090785220265e-05
1247,4.171417822362855e-05,3.694963379530236e-05
1248,3.628085323725827e-05,6.37677512713708e-05
1249,6.381974526448175e-05,3.773938806261867e-05
1250,4.303463356336579e-05,4.17513947468251e-05
1251,3.375755113665946e-05,4.339175211498514e-05
1252,3.448911593295634e-05,3.167896284139715e-05
1253,3.703554830281064e-05,3.7051326216896996e-05
1254,4.64817276224494e-05,3.416888284846209e-05
1255,4.3477441067807376e-05,3.38731988449581e-05
1256,4.4116433855379e-05,3.082873081439175e-05
1257,4.5844659325666726e-05,3.2233630918199196e-05
1258,4.9841288273455575e-05,3.680813097162172e-05
1259,5.997983680572361e-05,3.275295966886915e-05
1260,5.436645369627513e-05,3.877154449583031e-05
1261,3.568798638298176e-05,3.341514820931479e-05
1262,3.3410266041755676e-05,4.753055691253394e-05
1263,3.77273463527672e-05,5.846368003403768e-05
1264,3.574590664356947e-05,3.55719166691415e-05
1265,3.223495514248498e-05,4.4565749703906476e-05
1266,4.6864221076248214e-05,3.347138044773601e-05
1267,3.249969086027704e-05,4.359226659289561e-05
1268,4.7205841838149354e-05,8.638863073429093e-05
1269,5.1444607379380614e-05,7.183904381236061e-05
1270,4.164759229752235e-05,3.329159881104715e-05
1271,5.0204263970954344e-05,3.133893551421352e-05
1272,3.230299989809282e-05,3.4186752600362524e-05
1273,3.0602295737480745e-05,6.117728480603546e-05
1274,3.3960415748879313e-05,4.3893156544072554e-05
1275,2.9753462513326667e-05,3.2579431717749685e-05
1276,3.417152038309723e-05,4.3566869862843305e-05
1277,3.590765845729038e-05,3.2622487196931615e-05
1278,3.635932080214843e-05,3.12132433464285e-05
1279,2.8988797566853464e-05,3.5880133509635925e-05
1280,2.706348277570214e-05,3.969831232097931e-05
1281,3.591111089917831e-05,3.3970256481552497e-05
1282,3.269260923843831e-05,3.69756126019638e-05
1283,5.154657264938578e-05,3.195486351614818e-05
1284,3.549713801476173e-05,4.572914986056276e-05
1285,3.79690172849223e-05,8.354323654202744e-05
1286,5.707700256607495e-05,9.387144382344559e-05
1287,5.024422353017144e-05,3.1248222512658685e-05
1288,3.444325557211414e-05,4.9172969738719985e-05
1289,3.744346759049222e-05,9.851784125203267e-05
1290,6.559387838933617e-05,7.024911610642448e-05
1291,4.270412682672031e-05,4.181110125500709e-05
1292,3.075267522945069e-05,3.47938112099655e-05
1293,3.4210617741337046e-05,3.278311851317994e-05
1294,3.172064680256881e-05,5.006405626772903e-05
1295,4.604009154718369e-05,3.209185160812922e-05
1296,5.869537199032493e-05,4.2864652641583234e-05
1297,5.275681542116217e-05,7.857782475184649e-05
1298,5.23855778737925e-05,3.4730306651908904e-05
1299,3.0169849196681753e-05,3.307430597487837e-05
1300,3.5463872336549684e-05,3.52480128640309e-05
1301,4.119791628909297e-05,4.774174158228561e-05
1302,3.403063237783499e-05,3.401892536203377e-05
1303,3.749905590666458e-05,3.668434510473162e-05
1304,3.672155798994936e-05,3.437872146605514e-05
1305,2.8337435651337728e-05,3.262065729359165e-05
1306,2.9484499464160763e-05,3.3513617381686345e-05
1307,2.875324025808368e-05,3.059279333683662e-05
1308,2.783714808174409e-05,3.166566966683604e-05
1309,2.681320438568946e-05,3.207641202607192e-05
1310,2.9861999792046845e-05,5.6574699556222185e-05
1311,4.770221858052537e-05,4.357351645012386e-05
1312,4.274905222700909e-05,4.2529209167696536e-05
1313,4.5231005060486495e-05,3.97212352254428e-05
1314,7.051748980302364e-05,8.79916115081869e-05
1315,5.931472696829587e-05,3.2634521630825475e-05
1316,3.935770291718654e-05,3.760599429369904e-05
1317,4.1873674490489066e-05,4.332256503403187e-05
1318,3.1906372896628454e-05,5.1836974307661876e-05
1319,5.2904229960404336e-05,6.674839823972434e-05
1320,4.0790557250147685e-05,4.226819146424532e-05
1321,3.479872248135507e-05,3.303769699414261e-05
1322,3.3034284570021555e-05,6.483719334937632e-05
1323,4.1416846215724945e-05,3.3203832572326064e-05
1324,2.8304875741014257e-05,3.7769881600979716e-05
1325,3.273647598689422e-05,4.591274409904145e-05
1326,2.6815623641596176e-05,3.335313522256911e-05
1327,2.9002801966271363e-05,8.348556002601981e-05
1328,5.486832378664985e-05,3.2055206247605383e-05
1329,4.160025855526328e-05,3.125505827483721e-05
1330,3.0491115467157215e-05,5.024484562454745e-05
1331,2.9758330128970556e-05,2.9914133847341873e-05
1332,2.9670598451048136e-05,3.619356357376091e-05
1333,3.3932392398128286e-05,3.442862362135202e-05
1334,3.3017484383890405e-05,6.806025339756161e-05
1335,5.5756900110282004e-05,0.00016799270815681666
1336,8.663755579618737e-05,4.4871507270727307e-05
1337,4.687133332481608e-05,4.870931297773495e-05
1338,3.850064240396023e-05,4.580637323670089e-05
1339,3.1508621759712696e-05,3.598660623538308e-05
1340,2.7788490115199238e-05,3.570283661247231e-05
1341,2.743629738688469e-05,6.518367445096374e-05
1342,3.80012315872591e-05,3.166222450090572e-05
1343,2.6244348191539757e-05,3.3471824281150475e-05
1344,2.764800956356339e-05,3.229377034585923e-05
1345,3.0353003239724785e-05,3.778852624236606e-05
1346,2.7219859475735575e-05,4.6135843149386346e-05
1347,3.546504012774676e-05,5.886550206923857e-05
1348,3.718462903634645e-05,4.035581150674261e-05
1349,3.4757074899971485e-05,5.1501247071428224e-05
1350,3.462912718532607e-05,3.98476367990952e-05
1351,3.255834599258378e-05,2.9733015253441408e-05
1352,2.6749767130240798e-05,2.963000770250801e-05
1353,3.2610718335490674e-05,3.127065792796202e-05
1354,3.2486164855072275e-05,5.9417696320451796e-05
1355,5.1337603508727625e-05,4.538687426247634e-05
1356,5.4341417126124725e-05,3.9638878661207855e-05
1357,4.009166150353849e-05,3.5449287679512054e-05
1358,3.0624247301602736e-05,3.423571615712717e-05
1359,2.9748074666713364e-05,3.5086388379568234e-05
1360,3.499997910694219e-05,3.887455750373192e-05
1361,3.7231806345516816e-05,4.1144674469251186e-05
1362,4.144722697674297e-05,7.850505062378943e-05
1363,4.4611610064748675e-05,4.1331208194606006e-05
1364,3.0928116757422686e-05,3.0961517040850595e-05
1365,4.540476584224962e-05,3.7289388274075463e-05
1366,4.599581006914377e-05,3.7779813283123076e-05
1367,3.348684185766615e-05,6.019459033268504e-05
1368,3.817119068116881e-05,4.5268796384334564e-05
1369,3.1948526157066226e-05,3.190649294992909e-05
1370,3.3224547223653644e-05,4.220743721816689e-05
1371,3.872763045364991e-05,6.885578477522358e-05
1372,4.0643240936333314e-05,3.0551596864825115e-05
1373,3.400666173547506e-05,3.981015470344573e-05
1374,3.8042791857151315e-05,4.882221037405543e-05
1375,3.2671174267306924e-05,2.945326741610188e-05
1376,2.4232009309343994e-05,3.877168273902498e-05
1377,3.6895839002681896e-05,3.216688128304668e-05
1378,3.371752245584503e-05,5.489218528964557e-05
1379,3.087550066993572e-05,2.8915952498209663e-05
1380,2.4016229872358963e-05,3.146991730318405e-05
1381,2.639215199451428e-05,3.069005470024422e-05
1382,2.4390965336351655e-05,2.9683405955438502e-05
1383,3.106322401436046e-05,6.57359923934564e-05
1384,4.904927482130006e-05,6.443635356845334e-05
1385,4.909170820610598e-05,4.840390829485841e-05
1386,3.5676424886332825e-05,4.1669201891636476e-05
1387,4.223414362058975e-05,3.1429943192051724e-05
1388,4.285069735487923e-05,3.4913638955913484e-05
1389,3.776260564336553e-05,4.1401395719731227e-05
1390,4.224910298944451e-05,9.821825369726866e-05
1391,6.776627560611814e-05,7.271407957887277e-05
1392,5.077899913885631e-05,4.035886740894057e-05
1393,3.3775053452700377e-05,3.5625787859316915e-05
1394,3.65342857548967e-05,8.998066914500669e-05
1395,5.8204350352752954e-05,7.099349022610113e-05
1396,6.247324927244335e-05,4.392782284412533e-05
1397,4.778584843734279e-05,3.728811498149298e-05
1398,3.602005745051429e-05,3.226760236429982e-05
1399,2.929587208200246e-05,3.388685581739992e-05
1400,2.9745904612354934e-05,3.237947021261789e-05
1401,2.726567254285328e-05,4.533805986284278e-05
1402,3.824159284704365e-05,5.3895706514595076e-05
1403,3.6390352761372924e-05,3.48912290064618e-05
1404,3.0377048460650258e-05,3.255422052461654e-05
1405,2.8565109460032545e-05,3.478108192211948e-05
1406,3.1845276680542156e-05,2.944397238024976e-05
1407,3.0127912395983003e-05,3.176598693244159e-05
1408,2.9740585887338966e-05,3.484804983600043e-05
1409,2.9814313165843487e-05,2.8406586352502927e-05
1410,4.050344068673439e-05,3.6075351090403274e-05
1411,3.633061714936048e-05,2.8367696359055117e-05
1412,2.6317087758798152e-05,3.322369957459159e-05
1413,2.7286600015941076e-05,3.3334763429593295e-05
1414,2.835266241163481e-05,2.9683582397410646e-05
1415,2.621309795358684e-05,4.293126403354108e-05
1416,5.195306948735379e-05,4.043837179779075e-05
1417,3.6726090911543e-05,5.356312249205075e-05
1418,3.400151035748422e-05,3.677840140881017e-05
1419,2.8313119400991127e-05,3.740192551049404e-05
1420,3.037827627849765e-05,5.569696077145636e-05
1421,4.0170947613660246e-05,3.9339523937087506e-05
1422,3.12715710606426e-05,3.3213826100109145e-05
1423,3.4810927900252864e-05,3.96081231883727e-05
1424,3.533977360348217e-05,5.91580756008625e-05
1425,6.435032264562324e-05,6.577227031812072e-05
1426,6.15143435425125e-05,3.199461571057327e-05
1427,6.865994510008022e-05,0.00010761991143226624
1428,6.892401142977178e-05,3.403668597456999e-05
1429,6.167821993585676e-05,9.012379450723529e-05
1430,7.253039802890271e-05,7.343741890508682e-05
1431,6.0121004935353994e-05,4.859246109845117e-05
1432,4.277027983334847e-05,4.2519226553849876e-05
1433,3.394236046005972e-05,4.387910303194076e-05
1434,3.0292763767647557e-05,2.9251175874378532e-05
1435,2.7349307856638916e-05,3.149801341351122e-05
1436,2.6664130928111263e-05,3.1389950891025364e-05
1437,3.1792991649126634e-05,3.849029235425405e-05
1438,3.045098128495738e-05,3.520845712046139e-05
1439,4.0260376408696175e-05,3.5988799936603755e-05
1440,3.8094589399406686e-05,3.450509029789828e-05
1441,3.0838629754725844e-05,3.5353230487089604e-05
1442,2.8172016754979268e-05,3.1498340831603855e-05
1443,2.8944023142685182e-05,4.510033249971457e-05
1444,2.8125394237576984e-05,2.9078488296363503e-05
1445,3.492795076454058e-05,5.557070835493505e-05
1446,3.024776015081443e-05,2.896584010159131e-05
1447,2.7568645236897282e-05,3.4029875678243116e-05
1448,3.118559834547341e-05,5.19071109010838e-05
1449,3.517305594868958e-05,3.0179418899933808e-05
1450,2.7684736778610386e-05,3.969510362367146e-05
1451,2.9379660190897994e-05,4.1176823287969455e-05
1452,3.1909010431263596e-05,4.022000211989507e-05
1453,2.705859878915362e-05,3.0364843041752465e-05
1454,3.2288873626384884e-05,4.347676440374926e-05
1455,4.3874704715562984e-05,4.623187123797834e-05
1456,3.170278432662599e-05,4.37032722402364e-05
1457,2.8648035367950797e-05,3.383832154213451e-05
1458,2.810122532537207e-05,3.4963311918545514e-05
1459,2.4946355551946908e-05,3.0300807338790037e-05
1460,3.122930502286181e-05,3.187017500749789e-05
1461,3.2215957617154345e-05,3.0180386602296494e-05
1462,3.302544791949913e-05,4.3032083340222016e-05
1463,2.6043187972391024e-05,3.204877793905325e-05
1464,3.308256418677047e-05,4.6178014599718153e-05
1465,2.984891580126714e-05,4.9472459068056196e-05
1466,3.1473649869440123e-05,3.0338220312842168e-05
1467,2.4488033886882477e-05,2.9067419745842926e-05
1468,2.510708691261243e-05,3.839460259769112e-05
1469,2.604767905722838e-05,3.990729237557389e-05
1470,4.117698335903697e-05,4.2081726860487834e-05
1471,5.265057916403748e-05,5.29508943145629e-05
1472,6.117267184890807e-05,7.699108391534537e-05
1473,6.059964289306663e-05,4.4370961404638365e-05
1474,6.60870864521712e-05,7.950547296786681e-05
1475,4.5433327613864094e-05,3.368125908309594e-05
1476,4.2043458961416036e-05,3.697439024108462e-05
1477,3.1939609471010044e-05,4.073413947480731e-05
1478,3.5576664231484756e-05,3.007235864060931e-05
1479,4.8953887016978115e-05,6.063708133297041e-05
1480,4.013492070953362e-05,3.3570944651728496e-05
1481,2.9350641852943227e-05,3.4757864341372624e-05
1482,3.334157372592017e-05,4.736966729979031e-05
1483,4.520654692896642e-05,6.242423842195421e-05
1484,4.6631590521428734e-05,6.129185203462839e-05
1485,4.283529779058881e-05,2.9791852284688503e-05
1486,4.0132021240424365e-05,3.6713208828587085e-05
1487,3.494501652312465e-05,2.943780600617174e-05
1488,3.17243357130792e-05,3.470435331109911e-05
1489,2.7306194169796072e-05,3.46286797139328e-05
1490,2.6736637664726004e-05,3.3534044632688165e-05
1491,2.686009247554466e-05,2.9245949917822145e-05
1492,2.3532378691015765e-05,3.224381725885905e-05
1493,2.778848647722043e-05,3.005054713867139e-05
1494,2.6760681066662073e-05,2.8053411369910464e-05
1495,3.431387449381873e-05,6.782444688724354e-05
1496,3.1809089705348015e-05,3.91948051401414e-05
1497,2.906507688749116e-05,3.262759491917677e-05
1498,2.5133354938589036e-05,3.4378903364995494e-05
1499,2.9096114303683862e-05,3.1165840482572094e-05


==> hypertuning/convex/trace/hypertuning_convex_trace_L_7_N_32_lr_0.005_losses.csv <==
,trainloss,valloss
0,7.590636730194092,1.3573901653289795
1,1.4857035875320435,0.5240210294723511
2,0.6732850670814514,0.3085431754589081
3,0.46151289343833923,0.2970220744609833
4,0.3628472089767456,0.2550140619277954
5,0.32558631896972656,0.2429610788822174
6,0.2806394100189209,0.19791901111602783
7,0.25167086720466614,0.17828312516212463
8,0.21481962502002716,0.16370442509651184
9,0.18438664078712463,0.13842768967151642
10,0.16846755146980286,0.13141080737113953
11,0.15400877594947815,0.1264055073261261
12,0.12408658862113953,0.12819983065128326
13,0.11376848816871643,0.10117563605308533
14,0.10409953445196152,0.08988184481859207
15,0.10580418258905411,0.0907602533698082
16,0.09910997003316879,0.08605125546455383
17,0.0978209376335144,0.08549011498689651
18,0.09258375316858292,0.08439335227012634
19,0.08690322935581207,0.10153722763061523
20,0.09920971840620041,0.09897598624229431
21,0.1005207747220993,0.07620900869369507
22,0.07508153468370438,0.07368217408657074
23,0.08911256492137909,0.07269111275672913
24,0.0930338054895401,0.07120116055011749
25,0.10000346601009369,0.07098346203565598
26,0.07882177084684372,0.08296132832765579
27,0.07467516511678696,0.08951567858457565
28,0.07230311632156372,0.12328029423952103
29,0.08317212760448456,0.08930349349975586
30,0.06625958532094955,0.0688900500535965
31,0.06656236946582794,0.07933931052684784
32,0.06697800010442734,0.06525292247533798
33,0.0646381825208664,0.08292549103498459
34,0.06658708304166794,0.09469734132289886
35,0.0704670250415802,0.10461915284395218
36,0.06764186918735504,0.07525983452796936
37,0.06326354295015335,0.0713866651058197
38,0.06470745801925659,0.08383756875991821
39,0.06542927771806717,0.0700991228222847
40,0.06205889210104942,0.0614812932908535
41,0.0678831934928894,0.08079687505960464
42,0.07894331961870193,0.06176450476050377
43,0.06462028622627258,0.060746390372514725
44,0.06666367501020432,0.0684947595000267
45,0.05747474730014801,0.0597698837518692
46,0.0589231438934803,0.06809993088245392
47,0.05662446841597557,0.05930911377072334
48,0.058539919555187225,0.05939885601401329
49,0.058011364191770554,0.058785732835531235
50,0.05846700817346573,0.060236938297748566
51,0.059863507747650146,0.06836533546447754
52,0.0625656396150589,0.08450008928775787
53,0.05945632979273796,0.08873778581619263
54,0.059285975992679596,0.06796771287918091
55,0.06112759932875633,0.06060658395290375
56,0.06225915253162384,0.057734809815883636
57,0.054273251444101334,0.05704860761761665
58,0.05630878731608391,0.0566355399787426
59,0.05126163735985756,0.05924566090106964
60,0.05273265019059181,0.0564083606004715
61,0.05504653975367546,0.07682741433382034
62,0.06184452772140503,0.05837540701031685
63,0.06938891112804413,0.06518825888633728
64,0.05795323848724365,0.05878523737192154
65,0.0551314540207386,0.057178959250450134
66,0.06610716879367828,0.05595714598894119
67,0.06126899644732475,0.07656770199537277
68,0.052262309938669205,0.08906340599060059
69,0.062422096729278564,0.05475018918514252
70,0.058339379727840424,0.05609193444252014
71,0.050596822053194046,0.054395709186792374
72,0.05006198585033417,0.07163677364587784
73,0.05715647339820862,0.07738704979419708
74,0.05415309593081474,0.07125483453273773
75,0.051599834114313126,0.06838354468345642
76,0.05297059565782547,0.055862944573163986
77,0.05639012157917023,0.054512105882167816
78,0.05661264806985855,0.06917636096477509
79,0.05445913225412369,0.0818755179643631
80,0.05565100163221359,0.05350220575928688
81,0.0518222451210022,0.053673598915338516
82,0.04921042174100876,0.05287635698914528
83,0.04799452796578407,0.05423031747341156
84,0.05133509635925293,0.05480332672595978
85,0.04798072949051857,0.07333096116781235
86,0.07336632162332535,0.054077330976724625
87,0.06871774047613144,0.12127073854207993
88,0.07319165766239166,0.08348333090543747
89,0.07216516882181168,0.0893486961722374
90,0.06788251549005508,0.06928792595863342
91,0.06495124846696854,0.07107552140951157
92,0.056699998676776886,0.09080442786216736
93,0.058647070080041885,0.056696925312280655
94,0.05974733456969261,0.05529410019516945
95,0.05240180715918541,0.06118008494377136
96,0.046339232474565506,0.05261237174272537
97,0.04735776036977768,0.06021571904420853
98,0.049638647586107254,0.053874507546424866
99,0.04871991649270058,0.13552254438400269
100,0.0877181738615036,0.059234265238046646
101,0.05801893770694733,0.053748730570077896
102,0.04976038262248039,0.05450606718659401
103,0.047649916261434555,0.05755506828427315
104,0.04883341118693352,0.06142205372452736
105,0.05024909973144531,0.05058809742331505
106,0.04574879631400108,0.05409817025065422
107,0.044860634952783585,0.050826724618673325
108,0.04762633517384529,0.05524661764502525
109,0.059042248874902725,0.05068835988640785
110,0.05345963314175606,0.07034315168857574
111,0.05674825236201286,0.0572764053940773
112,0.07948429882526398,0.08721115440130234
113,0.06372059881687164,0.05074642598628998
114,0.05445977300405502,0.07383379340171814
115,0.0466960147023201,0.057092007249593735
116,0.046377647668123245,0.05284906178712845
117,0.045162223279476166,0.05087793245911598
118,0.05198823660612106,0.05562008544802666
119,0.05524953827261925,0.07264335453510284
120,0.04687793180346489,0.07377312332391739
121,0.054198071360588074,0.05956634134054184
122,0.04896954819560051,0.051839228719472885
123,0.05578164756298065,0.05314401164650917
124,0.05900838226079941,0.08650602400302887
125,0.05424703285098076,0.06126638874411583
126,0.05568255856633186,0.05533532798290253
127,0.05670291557908058,0.05425720289349556
128,0.054352130740880966,0.06582728773355484
129,0.05621940642595291,0.0504327118396759
130,0.05702755227684975,0.06654525548219681
131,0.061275333166122437,0.07209321856498718
132,0.04823315143585205,0.05796147882938385
133,0.043086808174848557,0.05345146358013153
134,0.05053333565592766,0.05722891911864281
135,0.047246355563402176,0.05195706710219383
136,0.04276381433010101,0.05110729858279228
137,0.0415869764983654,0.04959147796034813
138,0.04503273963928223,0.05463225394487381
139,0.043330561369657516,0.06997034698724747
140,0.05266686528921127,0.04923873767256737
141,0.05412998050451279,0.0492284782230854
142,0.05183987691998482,0.051444318145513535
143,0.04810557886958122,0.06938793510198593
144,0.0496591180562973,0.05333411693572998
145,0.04761837422847748,0.061503224074840546
146,0.04726405814290047,0.06947866827249527
147,0.04939790070056915,0.05079415440559387
148,0.0645054280757904,0.048990923911333084
149,0.04635687544941902,0.05693997070193291
150,0.043082982301712036,0.052948009222745895
151,0.04242808371782303,0.049748435616493225
152,0.04760218784213066,0.0689636766910553
153,0.07149912416934967,0.09229331463575363
154,0.06299467384815216,0.0617668591439724
155,0.04947911947965622,0.04801665246486664
156,0.04585685208439827,0.05310078337788582
157,0.047446612268686295,0.050173595547676086
158,0.040662117302417755,0.07740447670221329
159,0.05571257323026657,0.04777827486395836
160,0.05529862269759178,0.08462870866060257
161,0.08988572657108307,0.08836553990840912
162,0.08310654014348984,0.0805966779589653
163,0.06442257016897202,0.09849094599485397
164,0.08639173954725266,0.048855122178792953
165,0.050345707684755325,0.07745198905467987
166,0.048534292727708817,0.048483315855264664
167,0.04285847395658493,0.054283224046230316
168,0.04207218438386917,0.04916849359869957
169,0.040449779480695724,0.04776891693472862
170,0.04158388078212738,0.04794233292341232
171,0.04126006364822388,0.05110657215118408
172,0.044515665620565414,0.04771383851766586
173,0.04211430624127388,0.04758167266845703
174,0.039336442947387695,0.05304482951760292
175,0.038833439350128174,0.04815053567290306
176,0.03934439271688461,0.04748336225748062
177,0.05081050843000412,0.10242244601249695
178,0.06585719436407089,0.05841085687279701
179,0.03982684761285782,0.04818323254585266
180,0.03928842023015022,0.052655622363090515
181,0.038199082016944885,0.04806795343756676
182,0.03960781171917915,0.05378253757953644
183,0.05285480618476868,0.04830384626984596
184,0.05109903961420059,0.07744062691926956
185,0.04379074648022652,0.04979832097887993
186,0.04048037528991699,0.04843320697546005
187,0.04272675886750221,0.06770382076501846
188,0.045708660036325455,0.0477486215531826
189,0.05199495702981949,0.0717574805021286
190,0.06183889880776405,0.09168131649494171
191,0.04758627712726593,0.048096220940351486
192,0.044728174805641174,0.046111155301332474
193,0.04480961710214615,0.06925840675830841
194,0.04273788258433342,0.05195523798465729
195,0.041459597647190094,0.050163350999355316
196,0.04130488261580467,0.046946682035923004
197,0.038809485733509064,0.050952550023794174
198,0.03912746161222458,0.06219526007771492
199,0.04281734302639961,0.04652703180909157
200,0.036991048604249954,0.04617707058787346
201,0.04511037841439247,0.06402508914470673
202,0.050582174211740494,0.06246045604348183
203,0.04824348911643028,0.06774476915597916
204,0.044003136456012726,0.053310997784137726
205,0.05174713581800461,0.055682387202978134
206,0.04727533832192421,0.05154066160321236
207,0.042576923966407776,0.06329508870840073
208,0.039482563734054565,0.04995505511760712
209,0.039576541632413864,0.04778127372264862
210,0.037440039217472076,0.08509429544210434
211,0.05185490846633911,0.05281626433134079
212,0.045994773507118225,0.050163812935352325
213,0.05099620297551155,0.049209561198949814
214,0.05421261861920357,0.0739540085196495
215,0.047349732369184494,0.05297822505235672
216,0.03843086212873459,0.0498993881046772
217,0.035959478467702866,0.049801893532276154
218,0.042063161730766296,0.046836819499731064
219,0.044362347573041916,0.04670508950948715
220,0.05110161378979683,0.0590522326529026
221,0.04013334959745407,0.05992576852440834
222,0.04310430958867073,0.05376856401562691
223,0.048308778554201126,0.05058487132191658
224,0.04652257263660431,0.04917841777205467
225,0.058336012065410614,0.054189618676900864
226,0.04222350940108299,0.08446874469518661
227,0.04585922509431839,0.050672538578510284
228,0.0384846068918705,0.0657123252749443
229,0.04071516543626785,0.054341159760951996
230,0.03660009428858757,0.04637855663895607
231,0.04385144263505936,0.05885512754321098
232,0.04309653863310814,0.07091236859560013
233,0.043794889003038406,0.05541699379682541
234,0.043274857103824615,0.046354468911886215
235,0.035701192915439606,0.0639188289642334
236,0.044134706258773804,0.05936110392212868
237,0.04123370349407196,0.049109362065792084
238,0.044111475348472595,0.04652779921889305
239,0.042781904339790344,0.04607590287923813
240,0.04897938296198845,0.05804615840315819
241,0.03731498867273331,0.04761582240462303
242,0.03455279767513275,0.045317936688661575
243,0.04014619067311287,0.048122141510248184
244,0.03493037819862366,0.04687902703881264
245,0.04103066027164459,0.04805748909711838
246,0.03392676264047623,0.061193399131298065
247,0.03846585378050804,0.046060603111982346
248,0.03446584194898605,0.04631445184350014
249,0.03560919314622879,0.045853711664676666
250,0.03986926004290581,0.04679073393344879
251,0.03553788363933563,0.0449674129486084
252,0.03653973713517189,0.055247798562049866
253,0.03687658533453941,0.04451485350728035
254,0.04206257313489914,0.0728597640991211
255,0.03981402888894081,0.046958643943071365
256,0.041925810277462006,0.04678228870034218
257,0.03873908147215843,0.0514051578938961
258,0.038895174860954285,0.07284252345561981
259,0.037961509078741074,0.047452162951231
260,0.044126320630311966,0.07066631317138672
261,0.03974505141377449,0.05591246113181114
262,0.048045121133327484,0.059520892798900604
263,0.04833566024899483,0.10175108164548874
264,0.061477914452552795,0.045981265604496
265,0.04567210376262665,0.04685206338763237
266,0.04046335443854332,0.05731872469186783
267,0.039174601435661316,0.04653365910053253
268,0.040338195860385895,0.07138648629188538
269,0.039411645382642746,0.048816531896591187
270,0.04328472539782524,0.058773960918188095
271,0.04079466313123703,0.0455806590616703
272,0.03584101051092148,0.04486600309610367
273,0.04435037076473236,0.06962675601243973
274,0.05840134620666504,0.04809814319014549
275,0.04419252648949623,0.048034101724624634
276,0.04020591452717781,0.046469129621982574
277,0.03880472481250763,0.04710538312792778
278,0.036553893238306046,0.05485490709543228
279,0.03661201149225235,0.09628118574619293
280,0.03615589812397957,0.07250633090734482
281,0.03702859580516815,0.046546630561351776
282,0.0372435562312603,0.050147105008363724
283,0.04291723668575287,0.04758470132946968
284,0.05628547817468643,0.07218115776777267
285,0.07362338155508041,0.1897864192724228
286,0.09224400669336319,0.062383342534303665
287,0.061719514429569244,0.0454913005232811
288,0.055526845157146454,0.07488009333610535
289,0.04562859982252121,0.045544203370809555
290,0.035028714686632156,0.056860290467739105
291,0.03731724992394447,0.04488007351756096
292,0.040926311165094376,0.04481298848986626
293,0.042294058948755264,0.0697999894618988
294,0.03746667131781578,0.045211322605609894
295,0.03362951800227165,0.051220811903476715
296,0.033581413328647614,0.05066033825278282
297,0.032923273742198944,0.04745258018374443
298,0.03279396891593933,0.04851119965314865
299,0.03309718891978264,0.048717908561229706
300,0.035324063152074814,0.05571158602833748
301,0.03731692582368851,0.045838940888643265
302,0.03235241398215294,0.06038130447268486
303,0.039432790130376816,0.05402373522520065
304,0.035827573388814926,0.044624727219343185
305,0.03779140114784241,0.04506881162524223
306,0.03773950785398483,0.07328327745199203
307,0.03747066855430603,0.0450480654835701
308,0.03550233319401741,0.05599753558635712
309,0.042035579681396484,0.05203501507639885
310,0.03395257890224457,0.0501299723982811
311,0.034431010484695435,0.06043487414717674
312,0.04813418537378311,0.05372809246182442
313,0.053620971739292145,0.044990427792072296
314,0.036546140909194946,0.04526722431182861
315,0.038926057517528534,0.04573842138051987
316,0.0449649952352047,0.0552644245326519
317,0.04483938217163086,0.049874257296323776
318,0.040948692709207535,0.06671053916215897
319,0.03946436196565628,0.045847173780202866
320,0.03394046798348427,0.04609163850545883
321,0.04540197178721428,0.0850585326552391
322,0.05627784505486488,0.04592132568359375
323,0.0366818867623806,0.042632993310689926
324,0.03625965863466263,0.06489841639995575
325,0.037358608096838,0.043300140649080276
326,0.03369021788239479,0.04478062316775322
327,0.034991633147001266,0.04232339560985565
328,0.03750059753656387,0.04525439068675041
329,0.03526269271969795,0.04337114468216896
330,0.043388910591602325,0.04420631378889084
331,0.03855517879128456,0.0464930422604084
332,0.034714475274086,0.04316313564777374
333,0.033128608018159866,0.042612724006175995
334,0.03287724405527115,0.05824277549982071
335,0.037663742899894714,0.04173385351896286
336,0.04070936143398285,0.04203270375728607
337,0.04646503925323486,0.0555696003139019
338,0.04487357661128044,0.05166897177696228
339,0.03720007464289665,0.041830070316791534
340,0.03512854501605034,0.04247547313570976
341,0.036601461470127106,0.043842241168022156
342,0.03608493506908417,0.04223044961690903
343,0.03650503605604172,0.05682157352566719
344,0.07516209781169891,0.04228862375020981
345,0.05858960002660751,0.07592079788446426
346,0.0509457103908062,0.059435293078422546
347,0.04318954050540924,0.057116929441690445
348,0.0436563715338707,0.04170800372958183
349,0.042477503418922424,0.041836295276880264
350,0.0440460629761219,0.07902131974697113
351,0.049901314079761505,0.07067912071943283
352,0.06630581617355347,0.062379978597164154
353,0.053547367453575134,0.05492885410785675
354,0.04094679281115532,0.05243254825472832
355,0.03765847161412239,0.042386043816804886
356,0.03428448364138603,0.045203134417533875
357,0.03667072206735611,0.0421929806470871
358,0.03478715568780899,0.04380243271589279
359,0.032808225601911545,0.04324144497513771
360,0.04313521832227707,0.042790718376636505
361,0.03544258698821068,0.0582488551735878
362,0.04045991599559784,0.04412762448191643
363,0.03863321989774704,0.060391951352357864
364,0.0358649305999279,0.06037381291389465
365,0.03624272719025612,0.04071621596813202
366,0.03182403743267059,0.04318928346037865
367,0.03487665578722954,0.04202020913362503
368,0.03445837274193764,0.04137808457016945
369,0.034069668501615524,0.040874604135751724
370,0.039047762751579285,0.0432354174554348
371,0.04794255271553993,0.041666120290756226
372,0.0402701273560524,0.053608622401952744
373,0.033931560814380646,0.041747160255908966
374,0.03662067651748657,0.04051469638943672
375,0.03804536908864975,0.047908488661050797
376,0.033155407756567,0.040249232202768326
377,0.03350374102592468,0.04056046903133392
378,0.03699871525168419,0.046123817563056946
379,0.03525819256901741,0.04173373803496361
380,0.030805733054876328,0.04806453734636307
381,0.03227142244577408,0.04057107865810394
382,0.03802498057484627,0.06984280049800873
383,0.04039885103702545,0.04879703372716904
384,0.03683559596538544,0.05706445872783661
385,0.03744224086403847,0.04911787807941437
386,0.033615242689847946,0.041981227695941925
387,0.034410510212183,0.04057816416025162
388,0.03370889648795128,0.040405284613370895
389,0.031212853267788887,0.06420335918664932
390,0.03811067342758179,0.049137525260448456
391,0.04049529507756233,0.048727329820394516
392,0.03357037901878357,0.04271383211016655
393,0.04869815334677696,0.09845150262117386
394,0.059558819979429245,0.06867828965187073
395,0.05784859135746956,0.09613355994224548
396,0.041166312992572784,0.042765773832798004
397,0.03216296806931496,0.03971833363175392
398,0.03396931290626526,0.04006357863545418
399,0.033146120607852936,0.05572879686951637
400,0.045952893793582916,0.04867326468229294
401,0.037787847220897675,0.04592634364962578
402,0.031065037474036217,0.044538285583257675
403,0.03416178748011589,0.06624196469783783
404,0.03328898176550865,0.04132673516869545
405,0.030917994678020477,0.04361464083194733
406,0.03222295269370079,0.045715998858213425
407,0.037054844200611115,0.04739607498049736
408,0.03290562704205513,0.04076804220676422
409,0.03124912828207016,0.04322446882724762
410,0.027863213792443275,0.05267113819718361
411,0.029012557119131088,0.042739387601614
412,0.028170935809612274,0.04559960961341858
413,0.02918504737317562,0.0408431775867939
414,0.032329294830560684,0.040659189224243164
415,0.0275422390550375,0.040509406477212906
416,0.031516678631305695,0.05127779394388199
417,0.04120595380663872,0.045965228229761124
418,0.03980746492743492,0.041765566915273666
419,0.031319309026002884,0.041979484260082245
420,0.028881153091788292,0.040928442031145096
421,0.027935955673456192,0.04228001460433006
422,0.029500920325517654,0.044935442507267
423,0.02745233103632927,0.045306406915187836
424,0.032465480268001556,0.04321344941854477
425,0.02686547301709652,0.04011678323149681
426,0.036141328513622284,0.05968022346496582
427,0.03353080525994301,0.03981327638030052
428,0.02920428104698658,0.05467982962727547
429,0.03643818199634552,0.0835803672671318
430,0.0412687249481678,0.041031427681446075
431,0.033148135989904404,0.05596676096320152
432,0.03362032398581505,0.0469193235039711
433,0.03120282106101513,0.04975739121437073
434,0.030291778966784477,0.04003280773758888
435,0.033014874905347824,0.054585520178079605
436,0.0306400153785944,0.03990752622485161
437,0.02891608141362667,0.04659133031964302
438,0.033892665058374405,0.04007413983345032
439,0.02656909078359604,0.04016472399234772
440,0.02782374620437622,0.03975694626569748
441,0.02882305346429348,0.04437900334596634
442,0.037020787596702576,0.04718959704041481
443,0.028737951070070267,0.03990091010928154
444,0.03178297355771065,0.04319031164050102
445,0.02751843072474003,0.04312453418970108
446,0.02858630195260048,0.0412696897983551
447,0.029933949932456017,0.07112973928451538
448,0.03171670436859131,0.04167426377534866
449,0.03103065863251686,0.052838727831840515
450,0.042069558054208755,0.06878233700990677
451,0.052281543612480164,0.10537558048963547
452,0.06688063591718674,0.052518393844366074
453,0.05622044578194618,0.07317075878381729
454,0.051370829343795776,0.041620999574661255
455,0.03771153464913368,0.04234454408288002
456,0.03694118186831474,0.06426579505205154
457,0.03854241222143173,0.04173480346798897
458,0.03486386686563492,0.041104089468717575
459,0.02841532975435257,0.05393208563327789
460,0.0326213575899601,0.040565527975559235
461,0.03883742541074753,0.07171630859375
462,0.040586329996585846,0.049895793199539185
463,0.034944940358400345,0.0636100247502327
464,0.03761017322540283,0.040016766637563705
465,0.03777296096086502,0.05251139774918556
466,0.03216393664479256,0.07252605259418488
467,0.03639297932386398,0.040914446115493774
468,0.036773450672626495,0.06693350523710251
469,0.0338202565908432,0.03968895599246025
470,0.03162509948015213,0.044281575828790665
471,0.0289332065731287,0.03840676695108414
472,0.031207825988531113,0.03985785320401192
473,0.03188947215676308,0.05275018513202667
474,0.03142967447638512,0.04028579220175743
475,0.033166032284498215,0.0839969664812088
476,0.046375762671232224,0.04141590744256973
477,0.03141709789633751,0.04159359633922577
478,0.028157494962215424,0.04830391705036163
479,0.03245605155825615,0.03899729624390602
480,0.02995145507156849,0.03933110460639
481,0.029745589941740036,0.04304131120443344
482,0.030796580016613007,0.03988039493560791
483,0.02893437258899212,0.0489954799413681
484,0.035964976996183395,0.044328104704618454
485,0.03299068659543991,0.039674051105976105
486,0.032712291926145554,0.03919369727373123
487,0.03682003542780876,0.053452301770448685
488,0.031248068436980247,0.04043804109096527
489,0.02869715355336666,0.04209381714463234
490,0.028745753690600395,0.04054011404514313
491,0.030522674322128296,0.08443186432123184
492,0.04391031339764595,0.03864186629652977
493,0.030364595353603363,0.06146187707781792
494,0.03561729937791824,0.038384124636650085
495,0.04078899323940277,0.03969518095254898
496,0.04135223850607872,0.053259387612342834
497,0.04595815762877464,0.04270895570516586
498,0.04311215132474899,0.041321758180856705
499,0.052074115723371506,0.07857318222522736
500,0.03810063749551773,0.037516143172979355
501,0.028237730264663696,0.04005520045757294
502,0.03007187321782112,0.04890423268079758
503,0.034370940178632736,0.04104407876729965
504,0.04426676407456398,0.0392550453543663
505,0.03266626596450806,0.056345224380493164
506,0.036856330931186676,0.05296361818909645
507,0.03318058326840401,0.04301604628562927
508,0.031208062544465065,0.06645292043685913
509,0.047448743134737015,0.055471863597631454
510,0.033803705126047134,0.04183843731880188
511,0.02655988372862339,0.044366784393787384
512,0.03796571120619774,0.06500329822301865
513,0.03562485799193382,0.04760510101914406
514,0.03218109905719757,0.03952811658382416
515,0.03565311059355736,0.040877245366573334
516,0.038969434797763824,0.03782667964696884
517,0.031155137345194817,0.046860188245773315
518,0.03905065730214119,0.0752708688378334
519,0.057491548359394073,0.04065459594130516
520,0.03432654216885567,0.04017113149166107
521,0.03076936863362789,0.04150186479091644
522,0.029678545892238617,0.05173168331384659
523,0.03343770280480385,0.05307348817586899
524,0.02846730872988701,0.03911475092172623
525,0.02821006439626217,0.0876547172665596
526,0.04673127457499504,0.060936540365219116
527,0.03318728134036064,0.03909079730510712
528,0.027905112132430077,0.05039399489760399
529,0.02648783102631569,0.03973470628261566
530,0.028114376589655876,0.03854778781533241
531,0.031605686992406845,0.05733795836567879
532,0.02864285744726658,0.039066459983587265
533,0.027438761666417122,0.03921527415513992
534,0.026745827868580818,0.03910224512219429
535,0.026471257209777832,0.04141285642981529
536,0.026228580623865128,0.04165562242269516
537,0.02774496003985405,0.04308640956878662
538,0.02738266810774803,0.04098503291606903
539,0.027645500376820564,0.03936612606048584
540,0.041666582226753235,0.04802633821964264
541,0.031670160591602325,0.03917144611477852
542,0.03059425763785839,0.057581909000873566
543,0.03357384353876114,0.039949703961610794
544,0.03120710887014866,0.0402679368853569
545,0.02653058059513569,0.04155581071972847
546,0.02708735689520836,0.03871278837323189
547,0.026525232940912247,0.05513788014650345
548,0.02902759052813053,0.04248727485537529
549,0.02608122117817402,0.043476276099681854
550,0.027077799662947655,0.03922324627637863
551,0.025042245164513588,0.04297777637839317
552,0.026427069678902626,0.04274984076619148
553,0.026981016620993614,0.04145992174744606
554,0.03555084392428398,0.0388781912624836
555,0.031255144625902176,0.0384100005030632
556,0.029332153499126434,0.04075818508863449
557,0.027637001127004623,0.04170512780547142
558,0.025311671197414398,0.04114478453993797
559,0.02971571497619152,0.03778525069355965
560,0.02788448892533779,0.05028989538550377
561,0.025039993226528168,0.03999610245227814
562,0.03197074308991432,0.0392364040017128
563,0.03318184241652489,0.04784263297915459
564,0.02855207398533821,0.05050245672464371
565,0.02689693681895733,0.05128283426165581
566,0.02715233527123928,0.04018086567521095
567,0.028869755566120148,0.03887035697698593
568,0.030709700658917427,0.045715268701314926
569,0.029745660722255707,0.03873589634895325
570,0.028813563287258148,0.049506038427352905
571,0.03060353547334671,0.03879312425851822
572,0.02468915283679962,0.06840067356824875
573,0.02860397659242153,0.03970229998230934
574,0.025317609310150146,0.037828050553798676
575,0.026026776060461998,0.0383068211376667
576,0.025538494810461998,0.04498065263032913
577,0.024650543928146362,0.03795437887310982
578,0.025274623185396194,0.0385652557015419
579,0.025000011548399925,0.03863512724637985
580,0.02903188206255436,0.038892194628715515
581,0.029396966099739075,0.0583362802863121
582,0.028629831969738007,0.039888158440589905
583,0.02536270208656788,0.043042246252298355
584,0.02354426681995392,0.03905436396598816
585,0.02444460429251194,0.04259200766682625
586,0.024756835773587227,0.0533248670399189
587,0.029872160404920578,0.05765601247549057
588,0.027833838015794754,0.0399632453918457
589,0.023346254602074623,0.039005476981401443
590,0.025454534217715263,0.0381147563457489
591,0.023605603724718094,0.05546055734157562
592,0.0282277874648571,0.04653697833418846
593,0.04108908399939537,0.06164082512259483
594,0.048085276037454605,0.041278764605522156
595,0.044498514384031296,0.04175233095884323
596,0.03372374549508095,0.0515475757420063
597,0.0242048017680645,0.04213511571288109
598,0.024482108652591705,0.051104601472616196
599,0.0255978275090456,0.04145924001932144
600,0.024538295343518257,0.04000268876552582
601,0.032714322209358215,0.047432661056518555
602,0.025733843445777893,0.039303023368120193
603,0.02751721441745758,0.04548723250627518
604,0.029240824282169342,0.04388408735394478
605,0.029973439872264862,0.040823549032211304
606,0.03586814925074577,0.07514352351427078
607,0.03824715316295624,0.04000050574541092
608,0.05581604316830635,0.07213041931390762
609,0.03832056000828743,0.04438341408967972
610,0.03889399394392967,0.03960626944899559
611,0.03242332115769386,0.04594369977712631
612,0.02698139287531376,0.03805733472108841
613,0.0232382919639349,0.042138341814279556
614,0.02674918808043003,0.03931557759642601
615,0.029376517981290817,0.05783570557832718
616,0.030824732035398483,0.0437975637614727
617,0.030048536136746407,0.043636489659547806
618,0.02547772228717804,0.0469437837600708
619,0.025258807465434074,0.06488125771284103
620,0.031108291819691658,0.04726715758442879
621,0.02536265179514885,0.03956405073404312
622,0.02460174262523651,0.047511644661426544
623,0.024693895131349564,0.03975355997681618
624,0.02309194579720497,0.042416490614414215
625,0.02225649170577526,0.04575997218489647
626,0.024156637489795685,0.040243782103061676
627,0.03035975620150566,0.055562060326337814
628,0.02438122220337391,0.036847107112407684
629,0.021711137145757675,0.049312058836221695
630,0.02272951230406761,0.039555624127388
631,0.022804705426096916,0.045968905091285706
632,0.022174039855599403,0.03919503092765808
633,0.024546785280108452,0.05586574971675873
634,0.026290660724043846,0.04141240939497948
635,0.02762586437165737,0.039090707898139954
636,0.023684535175561905,0.043260566890239716
637,0.023918312042951584,0.05923323705792427
638,0.03555737063288689,0.05162492394447327
639,0.038107987493276596,0.06060459837317467
640,0.033916279673576355,0.050490863621234894
641,0.042793940752744675,0.071147620677948
642,0.03675093501806259,0.05776368826627731
643,0.050221651792526245,0.04069021716713905
644,0.025824591517448425,0.049145642668008804
645,0.03955336660146713,0.072494737803936
646,0.027628112584352493,0.04077044501900673
647,0.02448977530002594,0.03959624841809273
648,0.02672858163714409,0.08034028857946396
649,0.030866125598549843,0.038518667221069336
650,0.024045215919613838,0.03856339305639267
651,0.02551153674721718,0.05442478507757187
652,0.025790834799408913,0.04032410681247711
653,0.025782272219657898,0.05258497968316078
654,0.0241532064974308,0.03790847212076187
655,0.022260507568717003,0.04029103368520737
656,0.023251892998814583,0.05379581078886986
657,0.025732744485139847,0.04560518264770508
658,0.02183726616203785,0.04280837997794151
659,0.029861465096473694,0.10630381852388382
660,0.043014831840991974,0.04161597788333893
661,0.024806709960103035,0.04752528294920921
662,0.02456996962428093,0.04071316123008728
663,0.027437319979071617,0.07042766362428665
664,0.03358222916722298,0.03949974477291107
665,0.029500586912035942,0.04606461897492409
666,0.027502072975039482,0.051512815058231354
667,0.027750374749302864,0.039043474942445755
668,0.028259390965104103,0.04239843040704727
669,0.031099343672394753,0.051258690655231476
670,0.02857806161046028,0.04560104385018349
671,0.02698623202741146,0.09086166322231293
672,0.03269593417644501,0.04140299931168556
673,0.03369508683681488,0.04028594121336937
674,0.02830565720796585,0.04950825124979019
675,0.02527669258415699,0.039051834493875504
676,0.02827543020248413,0.0692380890250206
677,0.0368858240544796,0.037698306143283844
678,0.02790210209786892,0.04616374894976616
679,0.02539343573153019,0.0422002449631691
680,0.024871401488780975,0.052939653396606445
681,0.028529439121484756,0.03750066086649895
682,0.022572411224246025,0.03922765702009201
683,0.025029169395565987,0.04983869940042496
684,0.02464275434613228,0.03907490894198418
685,0.022002024576067924,0.040262073278427124
686,0.023447534069418907,0.045048605650663376
687,0.025972556322813034,0.05368013307452202
688,0.022445710375905037,0.03864732384681702
689,0.025477280840277672,0.05152132734656334
690,0.023267967626452446,0.0396597795188427
691,0.02808798849582672,0.04694155976176262
692,0.02298630401492119,0.04076305776834488
693,0.023794371634721756,0.04106096550822258
694,0.023394817486405373,0.04437462240457535
695,0.029897570610046387,0.056061841547489166
696,0.03565758466720581,0.05083795264363289
697,0.03386099264025688,0.054769113659858704
698,0.03673378378152847,0.041574399918317795
699,0.030717723071575165,0.05090142786502838
700,0.032989583909511566,0.04454636201262474
701,0.02643682062625885,0.04586275294423103
702,0.02509744092822075,0.06270144134759903
703,0.025355692952871323,0.044587358832359314
704,0.02682257443666458,0.04804167151451111
705,0.02448228746652603,0.04166293516755104
706,0.024093985557556152,0.05366716533899307
707,0.029961688444018364,0.05672972649335861
708,0.02725445292890072,0.038770273327827454
709,0.025642991065979004,0.039827629923820496
710,0.021825190633535385,0.04449040815234184
711,0.020948069170117378,0.04285077750682831
712,0.021487535908818245,0.0386844165623188
713,0.021906981244683266,0.04139334708452225
714,0.027868879958987236,0.042465969920158386
715,0.0313357338309288,0.04069449007511139
716,0.025916770100593567,0.046604786068201065
717,0.02161957509815693,0.03853873908519745
718,0.023159164935350418,0.052619818598032
719,0.02501237951219082,0.039425384253263474
720,0.024196693673729897,0.04519672319293022
721,0.02867956832051277,0.03813274949789047
722,0.02596166543662548,0.04211871698498726
723,0.026702851057052612,0.04127505049109459
724,0.027127686887979507,0.047777820378541946
725,0.03992762416601181,0.046455975621938705
726,0.03791557624936104,0.03905116394162178
727,0.03430094197392464,0.054536253213882446
728,0.025555457919836044,0.039879657328128815
729,0.025256481021642685,0.039973292499780655
730,0.020406780764460564,0.04120372608304024
731,0.02237069606781006,0.060583148151636124
732,0.0245190542191267,0.03969886898994446
733,0.021356038749217987,0.042987436056137085
734,0.028933480381965637,0.04167020320892334
735,0.028162039816379547,0.04144465550780296
736,0.023275762796401978,0.05059492960572243
737,0.022284045815467834,0.060787662863731384
738,0.026495693251490593,0.04077897220849991
739,0.029090650379657745,0.047036100178956985
740,0.028665143996477127,0.042153555899858475
741,0.034966982901096344,0.03987132012844086
742,0.02834525890648365,0.04016546159982681
743,0.03049962781369686,0.03927867114543915
744,0.029370808973908424,0.05115436762571335
745,0.03294943645596504,0.03655538335442543
746,0.02725163660943508,0.04297270625829697
747,0.02515747956931591,0.04021863639354706
748,0.02755933254957199,0.07074671983718872
749,0.02800584025681019,0.040079083293676376
750,0.02210492454469204,0.053603798151016235
751,0.022908739745616913,0.03754155710339546
752,0.022747190669178963,0.04446994885802269
753,0.022419095039367676,0.039822034537792206
754,0.020881302654743195,0.039502888917922974
755,0.020620502531528473,0.03982440382242203
756,0.025049470365047455,0.04176218807697296
757,0.025870032608509064,0.04751879721879959
758,0.026060298085212708,0.05715462192893028
759,0.02521263062953949,0.04233153164386749
760,0.022774456068873405,0.03877992928028107
761,0.021224822849035263,0.04038047790527344
762,0.01896742731332779,0.03989114984869957
763,0.02066686563193798,0.06004272401332855
764,0.02468276023864746,0.039258915930986404
765,0.028784025460481644,0.040837496519088745
766,0.02038338966667652,0.046638160943984985
767,0.02843926101922989,0.04693096503615379
768,0.02658136934041977,0.04739518463611603
769,0.029170013964176178,0.04904729500412941
770,0.021305041387677193,0.04997807368636131
771,0.023913094773888588,0.04083552584052086
772,0.027692347764968872,0.03804408386349678
773,0.0326068177819252,0.04123065248131752
774,0.02488924376666546,0.04022998735308647
775,0.023130889981985092,0.04523897171020508
776,0.019999738782644272,0.05402262508869171
777,0.022008495405316353,0.03854640573263168
778,0.020788921043276787,0.04007812961935997
779,0.023659350350499153,0.039718300104141235
780,0.02065231092274189,0.04172228276729584
781,0.0200776606798172,0.038593143224716187
782,0.019939491525292397,0.038452863693237305
783,0.01980564370751381,0.06086906045675278
784,0.022176310420036316,0.03998514637351036
785,0.021394804120063782,0.041463203728199005
786,0.019439196214079857,0.04486910626292229
787,0.023816272616386414,0.039890214800834656
788,0.021952925249934196,0.045689329504966736
789,0.02182655781507492,0.041523776948451996
790,0.021309835836291313,0.04268967732787132
791,0.03073868155479431,0.055793628096580505
792,0.031450387090444565,0.0407562255859375
793,0.02701181173324585,0.0468418151140213
794,0.022513916715979576,0.039544492959976196
795,0.021922679618000984,0.03861146792769432
796,0.020123926922678947,0.048105206340551376
797,0.021172381937503815,0.04355219379067421
798,0.02155349776148796,0.04115721955895424
799,0.02268514595925808,0.0510079488158226
800,0.024266863241791725,0.038645222783088684
801,0.02382168360054493,0.03840865194797516
802,0.024869559332728386,0.0388677679002285
803,0.024773063138127327,0.05529399216175079
804,0.020768053829669952,0.03833719342947006
805,0.02175666019320488,0.04402359202504158
806,0.020908968523144722,0.0412045493721962
807,0.022440915927290916,0.0416942797601223
808,0.02166205458343029,0.04007837548851967
809,0.020627401769161224,0.04295928403735161
810,0.019513318315148354,0.043778322637081146
811,0.019171250984072685,0.049324460327625275
812,0.029314840212464333,0.06395451724529266
813,0.027180729433894157,0.040761254727840424
814,0.024139298126101494,0.04484575241804123
815,0.020137406885623932,0.046294212341308594
816,0.019538113847374916,0.0503842830657959
817,0.02181723155081272,0.047020185738801956
818,0.02942119911313057,0.04320047050714493
819,0.024198735132813454,0.03804594650864601
820,0.021843058988451958,0.03798777982592583
821,0.019255923107266426,0.05129706487059593
822,0.028582075610756874,0.03835703060030937
823,0.024516422301530838,0.04538451507687569
824,0.022563813254237175,0.04420231282711029
825,0.02022719383239746,0.0555504634976387
826,0.0247384961694479,0.03893396258354187
827,0.020646000280976295,0.03939246013760567
828,0.01954958774149418,0.03882249817252159
829,0.018506351858377457,0.040493499487638474
830,0.022411393001675606,0.04403524845838547
831,0.020165836438536644,0.038863036781549454
832,0.021731633692979813,0.0646156296133995
833,0.023226885125041008,0.0379960760474205
834,0.022773290053009987,0.048148464411497116
835,0.029198260977864265,0.0394463986158371
836,0.026236210018396378,0.05751511827111244
837,0.029789632186293602,0.040901508182287216
838,0.02278016321361065,0.04111291095614433
839,0.02103169448673725,0.04153721034526825
840,0.02019454538822174,0.04153328016400337
841,0.019855555146932602,0.038098130375146866
842,0.025118796154856682,0.03917798399925232
843,0.03241933509707451,0.05781327933073044
844,0.043901972472667694,0.05481225997209549
845,0.026787687093019485,0.039082035422325134
846,0.027739666402339935,0.06915272772312164
847,0.05155399069190025,0.049955256283283234
848,0.04828057065606117,0.041855525225400925
849,0.0424465611577034,0.0410701148211956
850,0.04244120791554451,0.042769864201545715
851,0.05622878298163414,0.045387472957372665
852,0.03866231068968773,0.05030198022723198
853,0.033735230565071106,0.04115002974867821
854,0.027196545153856277,0.04278547316789627
855,0.022400349378585815,0.04119935259222984
856,0.024827973917126656,0.040142666548490524
857,0.023773321881890297,0.04964820295572281
858,0.03103194758296013,0.040363237261772156
859,0.02835993282496929,0.05117274448275566
860,0.029470115900039673,0.041066933423280716
861,0.025635898113250732,0.06346369534730911
862,0.032103437930345535,0.04047021269798279
863,0.022173592820763588,0.05751322954893112
864,0.030868325382471085,0.04076041281223297
865,0.029368042945861816,0.04232258349657059
866,0.022561144083738327,0.039809636771678925
867,0.020374024286866188,0.039640508592128754
868,0.0295104943215847,0.05101649463176727
869,0.042486682534217834,0.07456522434949875
870,0.03228605538606644,0.042535506188869476
871,0.028779856860637665,0.04292824864387512
872,0.02153874933719635,0.04824244603514671
873,0.021517585963010788,0.043485600501298904
874,0.020650213584303856,0.042338576167821884
875,0.028722701594233513,0.04165516793727875
876,0.023036571219563484,0.03945057466626167
877,0.019895462319254875,0.04057510197162628
878,0.022027209401130676,0.04047331213951111
879,0.021728254854679108,0.04610984027385712
880,0.020723674446344376,0.04371428117156029
881,0.02042250894010067,0.042632073163986206
882,0.01943337358534336,0.038146842271089554
883,0.02284492924809456,0.052781905978918076
884,0.02567039057612419,0.04545926675200462
885,0.02801988273859024,0.03520642966032028
886,0.022952059283852577,0.03817141056060791
887,0.01950504444539547,0.0411987230181694
888,0.02253691665828228,0.038762301206588745
889,0.02093871496617794,0.041259001940488815
890,0.020394956693053246,0.037213776260614395
891,0.01924440823495388,0.037874989211559296
892,0.020672505721449852,0.05422479659318924
893,0.023578934371471405,0.03840700164437294
894,0.021077947691082954,0.03691806644201279
895,0.01910780370235443,0.052333950996398926
896,0.02357332967221737,0.04118374362587929
897,0.02397211454808712,0.04063602536916733
898,0.020594988018274307,0.03947209194302559
899,0.02182578667998314,0.04054763913154602
900,0.018991220742464066,0.0389934740960598
901,0.020077867433428764,0.04560212790966034
902,0.019685490056872368,0.0380113460123539
903,0.020547568798065186,0.038803935050964355
904,0.02935965359210968,0.08293929696083069
905,0.04467006027698517,0.04600047692656517
906,0.03126014024019241,0.043581120669841766
907,0.02705623023211956,0.03834719955921173
908,0.02349504642188549,0.03802613914012909
909,0.022853169590234756,0.046171579509973526
910,0.021216770634055138,0.039193227887153625
911,0.023075535893440247,0.04728618636727333
912,0.020544394850730896,0.050534460693597794
913,0.021495213732123375,0.040936920791864395
914,0.026852507144212723,0.04158433899283409
915,0.02209116891026497,0.03904521465301514
916,0.020344238728284836,0.054064955562353134
917,0.02289307303726673,0.04077678546309471
918,0.022055601701140404,0.03950696066021919
919,0.018589552491903305,0.040449537336826324
920,0.019522976130247116,0.04211816191673279
921,0.022602057084441185,0.038277093321084976
922,0.01997048780322075,0.03681391850113869
923,0.020195631310343742,0.03926445171236992
924,0.01860428787767887,0.049935173243284225
925,0.022113729268312454,0.03737549111247063
926,0.019860468804836273,0.03933876380324364
927,0.020994961261749268,0.04671406000852585
928,0.021450744941830635,0.04312238097190857
929,0.02649495378136635,0.05668815225362778
930,0.026712123304605484,0.041812945157289505
931,0.02360246516764164,0.042454030364751816
932,0.025879932567477226,0.055272649973630905
933,0.03692756965756416,0.043745700269937515
934,0.02989727258682251,0.03767100349068642
935,0.027155671268701553,0.03899792581796646
936,0.027487631887197495,0.040480710566043854
937,0.031105108559131622,0.03947200998663902
938,0.023679083213210106,0.04721298813819885
939,0.022995444014668465,0.03892351686954498
940,0.02334665320813656,0.041201867163181305
941,0.02209358848631382,0.04375147074460983
942,0.023106124252080917,0.04263511300086975
943,0.03261104226112366,0.050344888120889664
944,0.029948187991976738,0.07979290187358856
945,0.03792554885149002,0.04022699221968651
946,0.043837688863277435,0.06933000683784485
947,0.05138234421610832,0.056947510689496994
948,0.04555667191743851,0.06669706106185913
949,0.04009640961885452,0.043610580265522
950,0.03458430618047714,0.038957275450229645
951,0.024769235402345657,0.04208310693502426
952,0.022470824420452118,0.05037235841155052
953,0.02127748727798462,0.04562279209494591
954,0.019224967807531357,0.04074043408036232
955,0.02106141857802868,0.0540415421128273
956,0.0237625390291214,0.03689899295568466
957,0.027841761708259583,0.04934431612491608
958,0.033555399626493454,0.0438227504491806
959,0.023407544940710068,0.04936932772397995
960,0.026585575193166733,0.03769240528345108
961,0.02170601114630699,0.03839381784200668
962,0.020637063309550285,0.041667453944683075
963,0.023235570639371872,0.043305255472660065
964,0.02927323989570141,0.043490756303071976
965,0.025598973035812378,0.043564606457948685
966,0.023838158696889877,0.044307757169008255
967,0.020251011475920677,0.045996345579624176
968,0.019359253346920013,0.04853329062461853
969,0.021458489820361137,0.03809990733861923
970,0.020235154777765274,0.04465233162045479
971,0.023632092401385307,0.06300067901611328
972,0.026138922199606895,0.03686909377574921
973,0.019771967083215714,0.03774306923151016
974,0.021643726155161858,0.04268315061926842
975,0.021603310480713844,0.03818245977163315
976,0.019025346264243126,0.04969802871346474
977,0.02058103121817112,0.04022201895713806
978,0.019751161336898804,0.03796667605638504
979,0.01917354390025139,0.037907350808382034
980,0.01983288675546646,0.03938288986682892
981,0.02028042823076248,0.037251751869916916
982,0.030154665932059288,0.04002801328897476
983,0.024331098422408104,0.040250733494758606
984,0.02290826104581356,0.041243039071559906
985,0.024854889139533043,0.04041871055960655
986,0.03573685511946678,0.03844883292913437
987,0.02651188150048256,0.06154824420809746
988,0.02409210428595543,0.04139716923236847
989,0.022449983283877373,0.04462083801627159
990,0.02190680243074894,0.03732927888631821
991,0.02025311067700386,0.04571373760700226
992,0.020785467699170113,0.04195110499858856
993,0.021481897681951523,0.042436882853507996
994,0.023334916681051254,0.0544130802154541
995,0.021213719621300697,0.04167309030890465
996,0.0196237713098526,0.040094103664159775
997,0.021719589829444885,0.038726113736629486
998,0.02921334281563759,0.04081506282091141
999,0.022469671443104744,0.04263671860098839
1000,0.019095147028565407,0.03823362663388252
1001,0.019757186993956566,0.0384824201464653
1002,0.025317121297121048,0.05475258827209473
1003,0.025180991739034653,0.045698124915361404
1004,0.03361671045422554,0.042296480387449265
1005,0.025659583508968353,0.039763763546943665
1006,0.020079195499420166,0.03776497393846512
1007,0.021793000400066376,0.042769115418195724
1008,0.02200138568878174,0.03926940634846687
1009,0.019509710371494293,0.04650399088859558
1010,0.021149490028619766,0.03811630234122276
1011,0.02105814591050148,0.04594256728887558
1012,0.021451491862535477,0.03607616201043129
1013,0.01871366798877716,0.05105540528893471
1014,0.020412802696228027,0.044920630753040314
1015,0.017853988334536552,0.03777719661593437
1016,0.020840169861912727,0.049579065293073654
1017,0.020828381180763245,0.039163630455732346
1018,0.02135103940963745,0.03773007541894913
1019,0.01876850798726082,0.037248920649290085
1020,0.019566498696804047,0.03958378732204437
1021,0.02318066917359829,0.03736638277769089
1022,0.019189588725566864,0.0450286827981472
1023,0.02096143551170826,0.03901771456003189
1024,0.018650991842150688,0.040976569056510925
1025,0.02084909752011299,0.041337162256240845
1026,0.024907926097512245,0.06385752558708191
1027,0.028523428365588188,0.04450056701898575
1028,0.024888360872864723,0.04319160804152489
1029,0.022905424237251282,0.0410333089530468
1030,0.020851248875260353,0.04361732304096222
1031,0.019581565633416176,0.038855552673339844
1032,0.01906289905309677,0.03788718953728676
1033,0.01890409365296364,0.038635656237602234
1034,0.01991819217801094,0.0494062639772892
1035,0.022560546174645424,0.03788602724671364
1036,0.02037617936730385,0.04067758470773697
1037,0.02073090709745884,0.0393194742500782
1038,0.02431042119860649,0.04541819542646408
1039,0.02249608002603054,0.0407354012131691
1040,0.020467543974518776,0.0429968386888504
1041,0.02008340135216713,0.03683434799313545
1042,0.02054300718009472,0.04261114448308945
1043,0.025082072243094444,0.04122769832611084
1044,0.026120690628886223,0.04602798819541931
1045,0.01878545992076397,0.03683343902230263
1046,0.02042829804122448,0.041382089257240295
1047,0.018892407417297363,0.03602762147784233
1048,0.023527368903160095,0.06428065896034241
1049,0.029542533680796623,0.03959689289331436
1050,0.020224563777446747,0.039177607744932175
1051,0.020357804372906685,0.03723303973674774
1052,0.02176760882139206,0.041293349117040634
1053,0.020495997741818428,0.04747568815946579
1054,0.026012765243649483,0.049643684178590775
1055,0.02198166213929653,0.040858618915081024
1056,0.01965867355465889,0.03616407886147499
1057,0.02426832541823387,0.03938908502459526
1058,0.022942936047911644,0.05181073024868965
1059,0.023489419370889664,0.03872566297650337
1060,0.02244539186358452,0.04672977700829506
1061,0.022499511018395424,0.03524129092693329
1062,0.02054072543978691,0.039828069508075714
1063,0.019296783953905106,0.04852920398116112
1064,0.019781850278377533,0.043116871267557144
1065,0.01758642867207527,0.041707053780555725
1066,0.019802071154117584,0.0397166907787323
1067,0.02096974477171898,0.03545396402478218
1068,0.01948942430317402,0.03704260289669037
1069,0.020595120266079903,0.044505152851343155
1070,0.021094588562846184,0.04219748079776764
1071,0.02576993778347969,0.0419832207262516
1072,0.018488198518753052,0.03819430619478226
1073,0.019722025841474533,0.037103623151779175
1074,0.026226434856653214,0.04756177216768265
1075,0.03191830590367317,0.04306301102042198
1076,0.029238592833280563,0.037718310952186584
1077,0.027117108926177025,0.04054779186844826
1078,0.0320107564330101,0.05604259669780731
1079,0.041405655443668365,0.04587969556450844
1080,0.027816051617264748,0.04780597612261772
1081,0.02575812116265297,0.0476212240755558
1082,0.028059357777237892,0.043354474008083344
1083,0.02370638959109783,0.04559521749615669
1084,0.01962902955710888,0.04042964056134224
1085,0.019813330844044685,0.03888538107275963
1086,0.01917135715484619,0.0505729541182518
1087,0.022800656035542488,0.03804047778248787
1088,0.020803656429052353,0.04339165240526199
1089,0.020817546173930168,0.03888484835624695
1090,0.022312898188829422,0.040185000747442245
1091,0.020992334932088852,0.04005870595574379
1092,0.018530026078224182,0.03941098973155022
1093,0.018402550369501114,0.04330019652843475
1094,0.020842723548412323,0.05466819554567337
1095,0.02375056780874729,0.040525782853364944
1096,0.021354513242840767,0.04183528572320938
1097,0.022820541635155678,0.06311923265457153
1098,0.021712390705943108,0.035946935415267944
1099,0.018452107906341553,0.038282331079244614
1100,0.032410576939582825,0.05322103202342987
1101,0.03186085447669029,0.07648338377475739
1102,0.03305937722325325,0.04080449789762497
1103,0.026959596201777458,0.04901924729347229
1104,0.02039020135998726,0.042638614773750305
1105,0.017622992396354675,0.03895037621259689
1106,0.018327346071600914,0.047951724380254745
1107,0.019452214241027832,0.03814657777547836
1108,0.0225269366055727,0.04012482240796089
1109,0.02193291299045086,0.03555094823241234
1110,0.01829688809812069,0.03628958389163017
1111,0.020240923389792442,0.04344363510608673
1112,0.021666359156370163,0.039146941155195236
1113,0.020741431042551994,0.04218987748026848
1114,0.01882130652666092,0.037152305245399475
1115,0.018427880480885506,0.03769853711128235
1116,0.017954301089048386,0.0435769259929657
1117,0.018559541553258896,0.03680378943681717
1118,0.018727505579590797,0.05082455277442932
1119,0.01856512762606144,0.03708268702030182
1120,0.01919015310704708,0.03582477569580078
1121,0.023318665102124214,0.04045722261071205
1122,0.028336606919765472,0.03549264371395111
1123,0.029207199811935425,0.0429113395512104
1124,0.029316436499357224,0.05665111914277077
1125,0.0324648953974247,0.03989463672041893
1126,0.024354595690965652,0.07016739994287491
1127,0.027563398703932762,0.040685638785362244
1128,0.021465349942445755,0.036092426627874374
1129,0.02015835978090763,0.03544607758522034
1130,0.019894970580935478,0.039048485457897186
1131,0.018157973885536194,0.049101151525974274
1132,0.020378192886710167,0.03489930182695389
1133,0.018132077530026436,0.045208338648080826
1134,0.017526570707559586,0.044478513300418854
1135,0.017070269212126732,0.03891199082136154
1136,0.017069026827812195,0.03564109653234482
1137,0.016857802867889404,0.045321885496377945
1138,0.01930689811706543,0.03538231551647186
1139,0.01903747394680977,0.03897630050778389
1140,0.019243836402893066,0.039618972688913345
1141,0.024251939728856087,0.035996921360492706
1142,0.023125428706407547,0.033699460327625275
1143,0.022464463487267494,0.039406683295965195
1144,0.01905522495508194,0.038655079901218414
1145,0.021334290504455566,0.04487547650933266
1146,0.01965838111937046,0.034328117966651917
1147,0.02536255121231079,0.04557959362864494
1148,0.020410893484950066,0.04365995153784752
1149,0.028569884598255157,0.0720619186758995
1150,0.03511349856853485,0.057795412838459015
1151,0.038980305194854736,0.03723825514316559
1152,0.02764531411230564,0.06451620161533356
1153,0.026889918372035027,0.03835492581129074
1154,0.021870670840144157,0.04349256306886673
1155,0.024219684302806854,0.04332789033651352
1156,0.024308843538165092,0.03845448046922684
1157,0.024502353742718697,0.05093379318714142
1158,0.021883921697735786,0.03885478898882866
1159,0.017406301572918892,0.038329776376485825
1160,0.016790255904197693,0.035804640501737595
1161,0.021518917754292488,0.04092757776379585
1162,0.02105715684592724,0.04000338912010193
1163,0.02019619196653366,0.03534514829516411
1164,0.020229969173669815,0.04128962382674217
1165,0.019090820103883743,0.034869804978370667
1166,0.021499963477253914,0.05196122080087662
1167,0.025001710280776024,0.03629080951213837
1168,0.032441526651382446,0.048691991716623306
1169,0.03276956453919411,0.05445648729801178
1170,0.021676667034626007,0.03548852354288101
1171,0.01900566928088665,0.03746524080634117
1172,0.017621764913201332,0.03684621304273605
1173,0.019811350852251053,0.0364592969417572
1174,0.019110143184661865,0.03516867384314537
1175,0.017927022650837898,0.04025670513510704
1176,0.018162362277507782,0.0394616425037384
1177,0.01844961754977703,0.03688255324959755
1178,0.01874208264052868,0.033974528312683105
1179,0.02027563378214836,0.042740318924188614
1180,0.019806047901511192,0.03739668056368828
1181,0.018862668424844742,0.04433782398700714
1182,0.020972877740859985,0.03799024596810341
1183,0.017430728301405907,0.043739911168813705
1184,0.020184388384222984,0.03612042963504791
1185,0.019864501431584358,0.04004364088177681
1186,0.02174541912972927,0.03356404975056648
1187,0.018940404057502747,0.03946849703788757
1188,0.01857374794781208,0.038340214639902115
1189,0.01770600490272045,0.047505125403404236
1190,0.023236416280269623,0.03519022464752197
1191,0.02497473917901516,0.03477070480585098
1192,0.033121708780527115,0.04349975660443306
1193,0.024951329454779625,0.03977256640791893
1194,0.026187093928456306,0.07176152616739273
1195,0.029406841844320297,0.03939290717244148
1196,0.0257251113653183,0.04646052047610283
1197,0.02827899158000946,0.040760986506938934
1198,0.019662119448184967,0.03497118502855301
1199,0.021367080509662628,0.03414004668593407
1200,0.019271915778517723,0.035219233483076096
1201,0.02319507673382759,0.05106821656227112
1202,0.02245347388088703,0.03548106551170349
1203,0.02002105861902237,0.03597760200500488
1204,0.018869202584028244,0.03604719042778015
1205,0.01682770811021328,0.03573846071958542
1206,0.020581210032105446,0.037583909928798676
1207,0.024762650951743126,0.044845134019851685
1208,0.022148385643959045,0.03724798932671547
1209,0.02266938053071499,0.03764480724930763
1210,0.018684344366192818,0.03448466211557388
1211,0.018664713948965073,0.04270884767174721
1212,0.020350905135273933,0.03654832765460014
1213,0.024042556062340736,0.05216009542346001
1214,0.02078983560204506,0.039224620908498764
1215,0.021878555417060852,0.04769572615623474
1216,0.030121704563498497,0.05056089907884598
1217,0.0197462011128664,0.03733669966459274
1218,0.01979544386267662,0.03586259111762047
1219,0.02164524979889393,0.04235304519534111
1220,0.022456275299191475,0.03767828270792961
1221,0.020983535796403885,0.038290705531835556
1222,0.02118746191263199,0.037363797426223755
1223,0.019285734742879868,0.037423476576805115
1224,0.019964847713708878,0.040856871753931046
1225,0.022386901080608368,0.036738041788339615
1226,0.025811735540628433,0.035930439829826355
1227,0.018204940482974052,0.034955430775880814
1228,0.024300701916217804,0.04117852821946144
1229,0.02550867758691311,0.043495193123817444
1230,0.03181077539920807,0.041999537497758865
1231,0.02316053956747055,0.04903571680188179
1232,0.02239133231341839,0.036352165043354034
1233,0.021251700818538666,0.04660571739077568
1234,0.022767335176467896,0.040168482810258865
1235,0.028255634009838104,0.04479619860649109
1236,0.02214358188211918,0.037146054208278656
1237,0.021739942952990532,0.03726228326559067
1238,0.01804906316101551,0.0572277195751667
1239,0.022264249622821808,0.04615272209048271
1240,0.025648562237620354,0.03771481290459633
1241,0.017603516578674316,0.05008203536272049
1242,0.01801798678934574,0.05236326530575752
1243,0.025085821747779846,0.03499969094991684
1244,0.01955246739089489,0.0382244810461998
1245,0.018394578248262405,0.03298629820346832
1246,0.019432825967669487,0.043396975845098495
1247,0.028065627440810204,0.04671414941549301
1248,0.02167007327079773,0.03527107834815979
1249,0.021384811028838158,0.04088355600833893
1250,0.02505502849817276,0.04878116026520729
1251,0.02133241668343544,0.0366024486720562
1252,0.0189145989716053,0.04140741005539894
1253,0.015661992132663727,0.042906347662210464
1254,0.01669851318001747,0.03412051871418953
1255,0.016189463436603546,0.03352964669466019
1256,0.015629446133971214,0.0333356074988842
1257,0.0163816399872303,0.052860625088214874
1258,0.020431622862815857,0.03613271564245224
1259,0.01812891848385334,0.03919398784637451
1260,0.015598288737237453,0.03680087625980377
1261,0.015707960352301598,0.0344981774687767
1262,0.015568329021334648,0.04027315601706505
1263,0.016832154244184494,0.03434597700834274
1264,0.01673508808016777,0.038653358817100525
1265,0.01580684259533882,0.03508792817592621
1266,0.017521431669592857,0.03967958316206932
1267,0.016565559431910515,0.034125495702028275
1268,0.016781674697995186,0.037212058901786804
1269,0.016305088996887207,0.06130819395184517
1270,0.021984457969665527,0.03703766688704491
1271,0.01921785995364189,0.040986571460962296
1272,0.020759496837854385,0.03791794925928116
1273,0.024758150801062584,0.03656071797013283
1274,0.0232528243213892,0.06956379115581512
1275,0.0250032227486372,0.036675479263067245
1276,0.02469795197248459,0.036100346595048904
1277,0.023297511041164398,0.0391138456761837
1278,0.018856225535273552,0.03281381353735924
1279,0.019210470840334892,0.03661905601620674
1280,0.017048077657818794,0.04144611209630966
1281,0.016512660309672356,0.03367820754647255
1282,0.015407020226120949,0.03714834153652191
1283,0.01672731526196003,0.03480026498436928
1284,0.017172921448946,0.034391555935144424
1285,0.01774447038769722,0.04178682714700699
1286,0.01632539927959442,0.03396404907107353
1287,0.017342856153845787,0.049274150282144547
1288,0.018948175013065338,0.03461534529924393
1289,0.015722548589110374,0.04574568569660187
1290,0.02213399112224579,0.04263744130730629
1291,0.022650791332125664,0.0339982733130455
1292,0.020735256373882294,0.057370368391275406
1293,0.022202495485544205,0.0335284098982811
1294,0.016730157658457756,0.04089416563510895
1295,0.01793932169675827,0.033048734068870544
1296,0.015399182215332985,0.03669603541493416
1297,0.014305418357253075,0.04076899588108063
1298,0.01760564185678959,0.03331781551241875
1299,0.01726878620684147,0.03445938229560852
1300,0.016527483239769936,0.03499792516231537
1301,0.015220186673104763,0.0359276682138443
1302,0.016202062368392944,0.035702213644981384
1303,0.019096113741397858,0.03593401610851288
1304,0.016336636617779732,0.03524910658597946
1305,0.016125399619340897,0.045271553099155426
1306,0.017128020524978638,0.03480899706482887
1307,0.020137503743171692,0.04416627809405327
1308,0.017286943271756172,0.05077303573489189
1309,0.021268390119075775,0.03313496336340904
1310,0.019212773069739342,0.052707307040691376
1311,0.023557085543870926,0.0357363186776638
1312,0.021266186609864235,0.037341393530368805
1313,0.02154236100614071,0.05080803856253624
1314,0.018017563968896866,0.040037039667367935
1315,0.024971853941679,0.06198732927441597
1316,0.023724984377622604,0.04021165519952774
1317,0.019629167392849922,0.037338320165872574
1318,0.016772758215665817,0.04448258504271507
1319,0.01773126795887947,0.03496498987078667
1320,0.018084000796079636,0.037699371576309204
1321,0.014839896000921726,0.0543096624314785
1322,0.01676599495112896,0.03542846813797951
1323,0.015213651582598686,0.03417178988456726
1324,0.014492033049464226,0.035497210919857025
1325,0.01689738780260086,0.038857173174619675
1326,0.016881339251995087,0.03302088379859924
1327,0.017103901132941246,0.037297334522008896
1328,0.015458502806723118,0.03488569334149361
1329,0.014457565732300282,0.04731788486242294
1330,0.015203883871436119,0.0404207706451416
1331,0.016873568296432495,0.03661563992500305
1332,0.01657845824956894,0.04290052130818367
1333,0.02306445688009262,0.03746848553419113
1334,0.020322736352682114,0.039484936743974686
1335,0.017410023137927055,0.05253610759973526
1336,0.028826896101236343,0.036813460290431976
1337,0.025026148185133934,0.04479019343852997
1338,0.017497530207037926,0.034399546682834625
1339,0.018285512924194336,0.03437838703393936
1340,0.017068495973944664,0.037158574908971786
1341,0.017050372436642647,0.042254719883203506
1342,0.021206123754382133,0.039716411381959915
1343,0.021247506141662598,0.03408300131559372
1344,0.015836207196116447,0.03471728041768074
1345,0.018516479060053825,0.03656727820634842
1346,0.021429257467389107,0.07253902405500412
1347,0.02633184753358364,0.033769868314266205
1348,0.018909573554992676,0.04620369151234627
1349,0.02065219357609749,0.036226313561201096
1350,0.01708974502980709,0.04138119891285896
1351,0.019343802705407143,0.03130820766091347
1352,0.020374830812215805,0.036969274282455444
1353,0.018395140767097473,0.04759425297379494
1354,0.017910702154040337,0.03638933598995209
1355,0.023447085171937943,0.036458197981119156
1356,0.017998360097408295,0.0353291817009449
1357,0.0146277891471982,0.03910008817911148
1358,0.016091564670205116,0.0331866629421711
1359,0.014821672812104225,0.039263077080249786
1360,0.014030545018613338,0.03323226049542427
1361,0.01573454961180687,0.03513798117637634
1362,0.017269281670451164,0.04356849193572998
1363,0.015461884438991547,0.03370317444205284
1364,0.015253545716404915,0.037141330540180206
1365,0.020877841860055923,0.03660130873322487
1366,0.028285231441259384,0.05561307445168495
1367,0.03126636892557144,0.03570044785737991
1368,0.027506744489073753,0.03912060707807541
1369,0.032554078847169876,0.08812477439641953
1370,0.03428783267736435,0.03619196265935898
1371,0.021808777004480362,0.033165737986564636
1372,0.02007931098341942,0.0453721359372139
1373,0.021863624453544617,0.034260522574186325
1374,0.01607876643538475,0.036966338753700256
1375,0.016320299357175827,0.03660571947693825
1376,0.014753279276192188,0.03603600710630417
1377,0.013677733018994331,0.03647827357053757
1378,0.014278222806751728,0.03614532947540283
1379,0.01545889675617218,0.04251285642385483
1380,0.017397025600075722,0.032413236796855927
1381,0.014863238669931889,0.03488687798380852
1382,0.013459844514727592,0.0338946096599102
1383,0.01329628936946392,0.03796526417136192
1384,0.014335845597088337,0.03378770127892494
1385,0.012935531325638294,0.033007774502038956
1386,0.013003095053136349,0.036005545407533646
1387,0.01675857976078987,0.04122116416692734
1388,0.017404885962605476,0.036275386810302734
1389,0.016025543212890625,0.040384698659181595
1390,0.017466852441430092,0.04969821125268936
1391,0.02145485393702984,0.035152141004800797
1392,0.01785014569759369,0.033707477152347565
1393,0.01577116549015045,0.036175649613142014
1394,0.01457049511373043,0.03502969071269035
1395,0.013493324629962444,0.046785444021224976
1396,0.016409624367952347,0.03483191877603531
1397,0.01486264355480671,0.04150107875466347
1398,0.015023085288703442,0.03585188090801239
1399,0.016893070191144943,0.04632017761468887
1400,0.019347786903381348,0.03176680952310562
1401,0.01993604190647602,0.042002998292446136
1402,0.019869821146130562,0.03459491580724716
1403,0.016353415325284004,0.04997941106557846
1404,0.018265465274453163,0.041271742433309555
1405,0.014433835633099079,0.037505604326725006
1406,0.014919321984052658,0.04192075505852699
1407,0.01637628674507141,0.03787979856133461
1408,0.014351902529597282,0.042778730392456055
1409,0.01555357314646244,0.03920610249042511
1410,0.017422715201973915,0.04060790687799454
1411,0.014399481937289238,0.04112378880381584
1412,0.015303876250982285,0.033817484974861145
1413,0.016974743455648422,0.06009023264050484
1414,0.023749781772494316,0.031532082706689835
1415,0.016903948038816452,0.038787540048360825
1416,0.013346071355044842,0.040536776185035706
1417,0.013167737983167171,0.037371277809143066
1418,0.014120012521743774,0.03649614006280899
1419,0.01608680747449398,0.037719957530498505
1420,0.01703738048672676,0.03423958644270897
1421,0.0187599528580904,0.04359959438443184
1422,0.016496926546096802,0.036709100008010864
1423,0.02043018862605095,0.04001419246196747
1424,0.014890294522047043,0.03720581904053688
1425,0.016647443175315857,0.03731878101825714
1426,0.01640724204480648,0.03407736122608185
1427,0.014760221354663372,0.035977743566036224
1428,0.013611645437777042,0.034206289798021317
1429,0.014186996035277843,0.03406444564461708
1430,0.017088131979107857,0.04691707715392113
1431,0.01986762136220932,0.03596774488687515
1432,0.019432663917541504,0.04156796634197235
1433,0.019495299085974693,0.03797653317451477
1434,0.02003299817442894,0.04463595524430275
1435,0.01505088061094284,0.048328615725040436
1436,0.02081487327814102,0.03210032358765602
1437,0.018666453659534454,0.04196926951408386
1438,0.015509327873587608,0.033080942928791046
1439,0.020808063447475433,0.06277133524417877
1440,0.0261553768068552,0.033265482634305954
1441,0.016443826258182526,0.040096789598464966
1442,0.01886548101902008,0.033499740064144135
1443,0.021828772500157356,0.03496905416250229
1444,0.018240222707390785,0.0416007936000824
1445,0.01657261699438095,0.03478272259235382
1446,0.018756693229079247,0.04891553148627281
1447,0.014587337151169777,0.0423038974404335
1448,0.015715379267930984,0.039143238216638565
1449,0.014678019098937511,0.03495043143630028
1450,0.016091983765363693,0.03571352735161781
1451,0.015811800956726074,0.03637619689106941
1452,0.015818338841199875,0.04017051309347153
1453,0.015710506588220596,0.03626849874854088
1454,0.016521437093615532,0.04007171839475632
1455,0.015421800315380096,0.04628019407391548
1456,0.02116541936993599,0.03548140078783035
1457,0.016248924657702446,0.03807517886161804
1458,0.018609702587127686,0.03812114894390106
1459,0.017726482823491096,0.03574632480740547
1460,0.014902397058904171,0.03457298129796982
1461,0.013647204264998436,0.040319204330444336
1462,0.01472553238272667,0.041099581867456436
1463,0.015132714994251728,0.03294971212744713
1464,0.01546202227473259,0.03456301987171173
1465,0.014766208827495575,0.05407862737774849
1466,0.017915885895490646,0.033694177865982056
1467,0.02486037090420723,0.03882869705557823
1468,0.02003306895494461,0.04412805661559105
1469,0.016446251422166824,0.03443513810634613
1470,0.01585891656577587,0.0478515699505806
1471,0.015323871746659279,0.03739134222269058
1472,0.013283827342092991,0.03980470821261406
1473,0.01344225462526083,0.03395627439022064
1474,0.01420654822140932,0.04834737628698349
1475,0.016476543620228767,0.03452308103442192
1476,0.016494158655405045,0.03679507225751877
1477,0.015670495107769966,0.03876451775431633
1478,0.019058194011449814,0.033311229199171066
1479,0.022150104865431786,0.05797863006591797
1480,0.032011210918426514,0.03528304025530815
1481,0.021156830713152885,0.04280170425772667
1482,0.020068075507879257,0.04118877276778221
1483,0.015378826297819614,0.03448126092553139
1484,0.015716616064310074,0.03587159141898155
1485,0.01576654613018036,0.033857859671115875
1486,0.01762174814939499,0.04494038224220276
1487,0.014627245254814625,0.03613724932074547
1488,0.012755947187542915,0.03555980324745178
1489,0.013412898406386375,0.03832028806209564
1490,0.013912894763052464,0.047188542783260345
1491,0.02015146054327488,0.04099675267934799
1492,0.021067868918180466,0.042311735451221466
1493,0.019170062616467476,0.033399976789951324
1494,0.018433650955557823,0.06229095533490181
1495,0.020748937502503395,0.037209488451480865
1496,0.02362399362027645,0.056577231734991074
1497,0.03137701377272606,0.049214012920856476
1498,0.034799590706825256,0.03438602760434151
1499,0.02715749852359295,0.06275784969329834


==> hypertuning/nonconvex/inverse/hypertuning_nonconvex_inverse_L_7_N_1024_lr_0.01_losses.csv <==
,trainloss,valloss
0,2747357.0,155.83047485351562
1,84.39845275878906,19.438772201538086
2,20.727563858032227,20.3667049407959
3,14.714585304260254,15.109810829162598
4,8.179149627685547,5.204343795776367
5,3.2830212116241455,3.163567066192627
6,2.3417341709136963,3.6255016326904297
7,2.809659242630005,1.9891725778579712
8,1.8798329830169678,2.0104167461395264
9,1.8796250820159912,2.4082748889923096
10,2.1108245849609375,3.817124843597412
11,2.3471875190734863,2.20024037361145
12,1.4328659772872925,1.4069353342056274
13,1.109447717666626,1.0213369131088257
14,1.821141004562378,1.5450513362884521
15,1.3795720338821411,0.9867753386497498
16,0.8222882151603699,0.9138795733451843
17,0.6455713510513306,1.319516658782959
18,1.1577997207641602,1.4514117240905762
19,1.700472116470337,3.823862314224243
20,1.5672341585159302,0.771723747253418
21,0.7849416732788086,0.8424115777015686
22,0.8227426409721375,0.7122132778167725
23,0.9224369525909424,0.837188184261322
24,0.6416346430778503,0.6236240267753601
25,0.6120507121086121,0.613128662109375
26,0.5616129040718079,0.6173889636993408
27,0.782270610332489,0.6659961938858032
28,0.6149418354034424,0.8601367473602295
29,0.6270061731338501,0.6464352607727051
30,0.7089468836784363,1.0509947538375854
31,0.7753518223762512,0.5667535066604614
32,0.5411930084228516,0.7978568077087402
33,0.7916167378425598,0.7702431082725525
34,0.9704115986824036,0.83609938621521
35,0.7620334029197693,0.6255770325660706
36,0.8611266613006592,0.651691198348999
37,0.9817215800285339,1.1082369089126587
38,0.6252697110176086,0.6855902075767517
39,0.5563907623291016,1.1646314859390259
40,1.1612457036972046,1.1964949369430542
41,0.7459691762924194,0.6032938957214355
42,0.715325653553009,0.6087923049926758
43,0.7844671010971069,1.1321375370025635
44,0.7439510822296143,0.959621012210846
45,0.653598964214325,0.6810346245765686
46,0.8527332544326782,1.0976723432540894
47,0.951113760471344,0.6047725677490234
48,0.6363362073898315,0.6202821731567383
49,0.5267479419708252,0.5910285115242004
50,0.565131425857544,0.6478556990623474
51,0.6055419445037842,0.6530429124832153
52,1.0410065650939941,0.5906097292900085
53,1.0120508670806885,0.983613908290863
54,0.8179584741592407,1.2241430282592773
55,1.3942985534667969,0.7294763922691345
56,0.7001695036888123,0.8738041520118713
57,0.6727584600448608,0.6471472978591919
58,0.7545709609985352,1.309494137763977
59,0.7034346461296082,0.727220892906189
60,0.8117530345916748,1.3229644298553467
61,0.7695499658584595,0.7745271325111389
62,1.000089168548584,1.203586220741272
63,1.7470225095748901,3.7454397678375244
64,1.4055036306381226,0.8470047116279602
65,0.825643002986908,0.6271310448646545
66,0.7018210887908936,1.166200041770935
67,0.6801462173461914,0.7672654986381531
68,0.8164873123168945,0.6595202684402466
69,0.6095303297042847,1.2371325492858887
70,0.7327426671981812,0.7217698097229004
71,0.5208911895751953,0.621742844581604
72,0.4743462800979614,0.8696907162666321
73,0.49056994915008545,0.5649092197418213
74,0.49091994762420654,0.6101504564285278
75,0.5224221348762512,0.6613900065422058
76,0.49256038665771484,0.5488030314445496
77,0.5797785520553589,0.5733488202095032
78,0.4964858591556549,0.5292299389839172
79,0.5554078221321106,1.2204405069351196
80,0.7290007472038269,0.6665993332862854
81,0.6436136364936829,0.5692768692970276
82,0.5078215003013611,0.5374864935874939
83,0.44077056646347046,0.5086783766746521
84,0.49535250663757324,0.4856777489185333
85,0.5626825094223022,0.47379612922668457
86,0.6628720760345459,0.633821964263916
87,0.4522438049316406,1.1042358875274658
88,0.9001797437667847,0.8987552523612976
89,0.9181708693504333,1.3658990859985352
90,1.1900705099105835,1.7870945930480957
91,1.1887727975845337,1.2892097234725952
92,1.0284748077392578,0.5155923962593079
93,0.7775894999504089,0.5179360508918762
94,0.651070237159729,0.690176784992218
95,0.6507364511489868,0.5942731499671936
96,0.5733345746994019,0.6763522624969482
97,0.49518847465515137,0.5614321231842041
98,0.47089684009552,0.5643040537834167
99,0.5487741231918335,0.5311843752861023
100,0.6185786724090576,0.5223719477653503
101,0.604037344455719,0.9602399468421936
102,0.4860287606716156,0.4963169991970062
103,0.4223342835903168,0.5489946603775024
104,0.44997701048851013,0.5736050009727478
105,0.6393111944198608,0.7883607745170593
106,0.7520043849945068,1.6047282218933105
107,0.7342414259910583,0.7566872239112854
108,0.5576269030570984,0.868312418460846
109,0.6238714456558228,0.6398167610168457
110,0.5325289368629456,0.6101357340812683
111,0.5196316838264465,1.0757399797439575
112,0.5173551440238953,0.6227319836616516
113,0.48881474137306213,0.871940016746521
114,0.6271243691444397,0.6284611821174622
115,0.7314921617507935,0.7311728596687317
116,0.7219185829162598,0.6452523469924927
117,0.4560466408729553,0.6094270348548889
118,0.4258292615413666,0.7629579901695251
119,0.45340633392333984,0.9081377387046814
120,0.47026315331459045,0.5910110473632812
121,0.47075167298316956,0.5059255957603455
122,0.49343204498291016,0.9890441298484802
123,0.7866960167884827,1.9029431343078613
124,1.8108477592468262,0.6980236768722534
125,0.8943210244178772,0.5893079042434692
126,0.5295072197914124,0.606564462184906
127,0.5585874915122986,0.8130360245704651
128,0.6455628871917725,0.486165851354599
129,0.4520174562931061,0.48865196108818054
130,0.41571900248527527,0.604550838470459
131,0.41547009348869324,0.5398882627487183
132,0.5042877793312073,0.5705878734588623
133,0.543013870716095,0.6135188937187195
134,0.5604031085968018,0.5223534107208252
135,0.5770511627197266,2.2040395736694336
136,0.95635986328125,0.8961795568466187
137,0.6515220403671265,0.7717512249946594
138,0.5390095114707947,0.6248838305473328
139,0.4854973256587982,0.48187947273254395
140,0.5278815031051636,0.5058847665786743
141,0.44608911871910095,0.6433141827583313
142,0.4384876787662506,0.6284183859825134
143,0.44243115186691284,0.5031707882881165
144,0.45339280366897583,0.49146735668182373
145,0.4716176688671112,0.568229615688324
146,0.7074331045150757,2.3471639156341553
147,1.7936697006225586,0.6407025456428528
148,1.055674433708191,0.8319976925849915
149,0.8156241178512573,1.0829938650131226
150,0.9522549510002136,2.4010376930236816
151,1.4119384288787842,1.2164052724838257
152,1.0062634944915771,1.7796335220336914
153,0.9497076272964478,0.7462756037712097
154,0.830909788608551,0.7418625950813293
155,0.767280101776123,1.2173569202423096
156,0.9439997673034668,0.7112032175064087
157,0.6959030628204346,0.5135475993156433
158,0.8123437166213989,1.6338038444519043
159,0.7661588191986084,0.6913295388221741
160,0.46501097083091736,0.5798662900924683
161,0.4614384174346924,0.7655599117279053
162,0.43162113428115845,0.5370123982429504
163,0.39284878969192505,0.5326030850410461
164,0.39975443482398987,0.5198167562484741
165,0.42881739139556885,0.533967137336731
166,0.5867661237716675,0.6551215052604675
167,0.5353615880012512,0.7039062976837158
168,0.5969722867012024,0.8873145580291748
169,0.6753789782524109,0.684844970703125
170,0.43989571928977966,0.5351617932319641
171,0.43157482147216797,0.5642485618591309
172,0.48156964778900146,0.5664403438568115
173,0.5222394466400146,1.1256002187728882
174,0.7260788679122925,0.8175217509269714
175,0.7163415551185608,1.141208291053772
176,1.6702475547790527,1.5923775434494019
177,1.1072694063186646,1.5375927686691284
178,1.0137262344360352,1.5458810329437256
179,0.7410281896591187,0.8742789030075073
180,0.7862110733985901,2.0884828567504883
181,0.8638390898704529,1.3052425384521484
182,0.6376892328262329,0.5620318651199341
183,0.5122901797294617,0.752112627029419
184,0.5287744998931885,0.7011465430259705
185,0.4951880872249603,1.405305027961731
186,0.7095854878425598,0.8107851147651672
187,0.44812366366386414,0.661291241645813
188,0.6656993627548218,0.6728916764259338
189,0.4866501986980438,0.9790313839912415
190,0.7219142317771912,0.7175254225730896
191,0.5098394751548767,0.9938098192214966
192,0.6977258920669556,0.8839869499206543
193,1.4049882888793945,1.489812970161438
194,1.0650089979171753,0.7678808569908142
195,0.7091184258460999,0.9263800978660583
196,0.6197364926338196,0.5740348696708679
197,0.6973643898963928,0.530044674873352
198,0.44224312901496887,0.500967800617218
199,0.4190392792224884,0.5152815580368042
200,0.5253636240959167,1.0054701566696167
201,0.4561269283294678,0.5695529580116272
202,0.48947155475616455,0.5109508633613586
203,0.4426911771297455,0.6745862364768982
204,0.4400274157524109,0.5643664002418518
205,0.4644283652305603,0.5263951420783997
206,0.552567183971405,0.8326308727264404
207,0.7131423950195312,0.7299668788909912
208,0.7685783505439758,0.5508156418800354
209,0.6616014242172241,0.6476605534553528
210,0.41161003708839417,0.5273202657699585
211,0.46392810344696045,0.5974591970443726
212,0.4479641020298004,0.5464324355125427
213,0.4818177819252014,0.7050269842147827
214,0.47967803478240967,0.6903073787689209
215,0.6647401452064514,0.6425113677978516
216,0.7099371552467346,0.6550578474998474
217,0.5421376824378967,0.7702667117118835
218,0.6373849511146545,1.1003574132919312
219,0.7158337235450745,0.8773477077484131
220,0.8748718500137329,1.3657097816467285
221,1.3627086877822876,0.8208348751068115
222,1.404292106628418,0.892722487449646
223,0.9200350046157837,0.5352436304092407
224,0.8237968683242798,0.6720036268234253
225,1.207393765449524,0.74430251121521
226,1.1867387294769287,0.7896960973739624
227,1.3341479301452637,1.088382363319397
228,0.4939427077770233,0.5912603735923767
229,0.46874362230300903,0.6713377833366394
230,0.8523315787315369,0.7175241708755493
231,0.47289493680000305,0.8199445605278015
232,0.4724810719490051,0.6319764256477356
233,0.4482823312282562,0.7626261711120605
234,0.46656569838523865,0.5644116997718811
235,0.42256006598472595,0.7304030656814575
236,0.42980843782424927,0.5542193651199341
237,0.37921205163002014,0.6137502193450928
238,0.40430372953414917,0.8103017210960388
239,0.5493283271789551,1.273135781288147
240,1.2784563302993774,1.9963711500167847
241,1.0372587442398071,0.9965253472328186
242,1.1435922384262085,0.7137414216995239
243,0.5141730904579163,1.542432427406311
244,0.8033123016357422,0.967246413230896
245,0.6348953247070312,1.3571957349777222
246,0.6475208401679993,0.6460445523262024
247,0.5458038449287415,0.5848521590232849
248,0.41739988327026367,0.7513614892959595
249,0.40730875730514526,0.7450243234634399
250,0.4607559144496918,0.595971941947937
251,0.46976858377456665,0.9554126262664795
252,0.4498051106929779,0.7586343884468079
253,0.5409315824508667,0.7395467758178711
254,0.3982235789299011,0.5857850909233093
255,0.40017902851104736,0.7275710105895996
256,0.6152341365814209,0.5995325446128845
257,0.4939650893211365,0.6904714703559875
258,0.38004523515701294,0.719072163105011
259,0.4068318009376526,0.6197192668914795
260,0.4018344283103943,0.6431892514228821
261,0.410836786031723,0.8320829272270203
262,0.5920385718345642,0.7708815336227417
263,0.5336047410964966,0.9589021801948547
264,0.5153338313102722,0.6167536377906799
265,0.4194070100784302,0.6542873978614807
266,0.4036203920841217,0.6267070770263672
267,0.43353188037872314,0.823648989200592
268,0.3986312448978424,0.5878034234046936
269,0.5791931748390198,1.2982028722763062
270,0.8396905064582825,0.6124950647354126
271,0.5231999158859253,0.7762985825538635
272,0.44159266352653503,0.8861523866653442
273,0.5883730053901672,0.6857815384864807
274,0.5351337194442749,0.9351702332496643
275,0.7702013850212097,0.7528271079063416
276,0.632832944393158,0.9386334419250488
277,0.409097284078598,0.776475727558136
278,0.38123035430908203,1.246297001838684
279,0.5227869153022766,0.6293895840644836
280,0.4926154911518097,0.7390615940093994
281,0.37110114097595215,0.5427535772323608
282,0.40482664108276367,0.803736686706543
283,0.39437219500541687,0.7069207429885864
284,0.38421446084976196,0.5910124182701111
285,0.3840506970882416,0.5735753774642944
286,0.4513808488845825,0.5963615775108337
287,0.5389078259468079,0.6926846504211426
288,0.4353424310684204,0.8947969079017639
289,0.5510247349739075,0.739945650100708
290,0.4287607967853546,1.4768086671829224
291,0.7109244465827942,0.6292603611946106
292,0.5642768740653992,0.5860245227813721
293,0.518909215927124,0.7808792591094971
294,0.41968870162963867,0.5784367918968201
295,0.3752199709415436,0.7664322853088379
296,0.4519575238227844,0.5654382705688477
297,0.422268271446228,1.35556960105896
298,0.5593860745429993,0.5330386161804199
299,0.3645256459712982,0.723126232624054
300,0.3864583969116211,0.5976244211196899
301,0.38570284843444824,0.549689769744873
302,0.37785574793815613,0.5386438965797424
303,0.40401938557624817,0.5899327993392944
304,0.36121320724487305,0.5268816351890564
305,0.36859336495399475,0.5179096460342407
306,0.36291542649269104,0.7512433528900146
307,0.3714766502380371,0.5882115364074707
308,0.41092589497566223,0.5945789217948914
309,0.5613346099853516,1.3449381589889526
310,0.5527579188346863,0.607451319694519
311,0.7151404619216919,0.7068849205970764
312,0.46841198205947876,0.7341712117195129
313,0.35761308670043945,0.6140987277030945
314,0.357395201921463,0.66866135597229
315,0.4201664626598358,0.588511049747467
316,0.4762447774410248,0.5425273180007935
317,0.5016756057739258,0.522480845451355
318,0.5473027229309082,0.7207821607589722
319,0.5770453214645386,1.2999703884124756
320,0.680111825466156,0.6079295873641968
321,0.5487233996391296,0.9188601970672607
322,0.45767879486083984,0.9055756330490112
323,0.4132043719291687,0.6097959876060486
324,0.4706973731517792,1.035283088684082
325,0.5244554281234741,0.7106305956840515
326,0.41575804352760315,0.524614691734314
327,0.5370399951934814,0.5929135084152222
328,0.47203686833381653,1.377576231956482
329,0.5577258467674255,0.872729480266571
330,0.5089950561523438,0.6637277603149414
331,0.38654831051826477,0.9488993287086487
332,0.3913118839263916,0.6518920660018921
333,0.4233572781085968,0.7514402270317078
334,0.34161636233329773,0.7406153678894043
335,0.33896732330322266,0.6125906109809875
336,0.3303305208683014,0.6543100476264954
337,0.35145819187164307,0.5790172815322876
338,0.4528806507587433,0.756607711315155
339,0.34405675530433655,0.5928338766098022
340,0.3206792175769806,0.7852782011032104
341,0.34230107069015503,0.6204076409339905
342,0.3454172611236572,0.5573071241378784
343,0.34811368584632874,0.5702193379402161
344,0.33283740282058716,0.5950060486793518
345,0.3875867426395416,0.7133260369300842
346,0.36297139525413513,0.6043846607208252
347,0.38047972321510315,0.8626294136047363
348,0.9377224445343018,0.9283028244972229
349,0.8610627055168152,3.776966094970703
350,1.204938530921936,0.9220923185348511
351,0.4795142114162445,0.8111276626586914
352,0.4171692430973053,0.6127321124076843
353,0.4581651985645294,0.7428924441337585
354,0.419589638710022,0.692033588886261
355,0.34225767850875854,0.5796331763267517
356,0.3444470465183258,0.9555005431175232
357,0.5484967827796936,0.8996760249137878
358,0.9894934296607971,2.1366045475006104
359,0.5432324409484863,0.8986245393753052
360,0.3625143766403198,0.6211692094802856
361,0.361809104681015,0.5749772191047668
362,0.3691577613353729,0.5628151297569275
363,0.38474565744400024,0.9130508899688721
364,0.3660276234149933,0.6580000519752502
365,0.36071401834487915,0.6791781187057495
366,0.5128825902938843,1.7288402318954468
367,0.7270848155021667,0.8139026761054993
368,0.7079537510871887,2.0618531703948975
369,1.4697980880737305,0.6766161918640137
370,1.2210298776626587,1.0625321865081787
371,0.8448058366775513,1.1456806659698486
372,0.8699890971183777,0.7076979279518127
373,0.5236069560050964,0.6305878758430481
374,0.4972169101238251,0.5468198657035828
375,0.4142692983150482,1.5644627809524536
376,0.889715313911438,0.5405024290084839
377,0.4073997735977173,0.6575593948364258
378,0.45929381251335144,0.5245935916900635
379,0.48569557070732117,0.538875162601471
380,0.7044236660003662,1.9217270612716675
381,0.8133463263511658,1.021283507347107
382,0.701036274433136,1.005430817604065
383,0.6266735792160034,0.6496099829673767
384,0.6951534152030945,0.5695028305053711
385,0.3409023880958557,0.7234445810317993
386,0.419154554605484,0.5144267678260803
387,0.3974531590938568,0.6025689840316772
388,0.4075469374656677,0.5220625996589661
389,0.4009706676006317,0.5102049708366394
390,0.4468894898891449,0.7090402841567993
391,0.4443720281124115,0.5648401379585266
392,0.5497575402259827,0.5079248547554016
393,0.3965552747249603,0.5699220895767212
394,0.3676089942455292,0.462574303150177
395,0.3327508270740509,0.508785605430603
396,0.5300168991088867,1.3752412796020508
397,0.8509498238563538,0.5262521505355835
398,0.6338566541671753,0.5231249928474426
399,0.7617620825767517,1.7236746549606323
400,0.8980730175971985,0.9328652620315552
401,1.039612054824829,2.4489426612854004
402,0.7746153473854065,1.3573552370071411
403,0.931406557559967,0.7660351991653442
404,0.41758909821510315,0.5413699746131897
405,0.3821480870246887,0.6258844137191772
406,0.36084699630737305,0.686667799949646
407,0.658126175403595,1.0606755018234253
408,0.5031885504722595,0.5588177442550659
409,0.45661526918411255,0.5248045921325684
410,0.4644545912742615,0.5132240056991577
411,0.3447936475276947,0.6068201065063477
412,0.31752920150756836,0.5132057666778564
413,0.38394513726234436,0.7510793209075928
414,0.3642183244228363,0.515855610370636
415,0.32162368297576904,0.6669060587882996
416,0.3911508619785309,0.5424478054046631
417,0.36196866631507874,0.516594648361206
418,0.33986932039260864,0.5072497129440308
419,0.34360647201538086,0.8352808356285095
420,0.44606494903564453,0.7383761405944824
421,0.5102745294570923,0.6603517532348633
422,0.48848849534988403,0.5274446606636047
423,0.5415875315666199,0.5490726828575134
424,0.3735126256942749,1.3162024021148682
425,0.6613941192626953,0.5265602469444275
426,0.3871321976184845,0.5160810351371765
427,0.3352619707584381,0.645401120185852
428,0.4554624557495117,0.5364270210266113
429,0.39495593309402466,1.0960257053375244
430,0.5664422512054443,0.5926231145858765
431,0.37891098856925964,0.9343265891075134
432,0.4434504806995392,0.8183969855308533
433,0.6942631006240845,1.1428314447402954
434,0.5469740033149719,0.5391947627067566
435,0.3793148398399353,0.553367018699646
436,0.3433816432952881,1.1592915058135986
437,0.9306855201721191,0.5117485523223877
438,0.6344154477119446,0.7659540772438049
439,0.3547340929508209,0.5352571606636047
440,0.5487931370735168,1.5887439250946045
441,0.5951816439628601,0.6486268639564514
442,0.4842260479927063,0.8578028082847595
443,0.4333459138870239,0.5848495960235596
444,0.5098141431808472,0.5938828587532043
445,0.33644962310791016,0.5715280771255493
446,0.3021077513694763,0.7673279643058777
447,0.3668168783187866,0.5247194766998291
448,0.3145798146724701,0.6302116513252258
449,0.3420877456665039,0.83249831199646
450,0.40134793519973755,0.4964739680290222
451,0.45883622765541077,0.49710288643836975
452,0.44392555952072144,0.6445629000663757
453,0.4514518976211548,0.9512123465538025
454,0.6710352301597595,0.561542809009552
455,0.48693373799324036,1.0742794275283813
456,0.46749553084373474,0.5380169153213501
457,0.4244046211242676,0.6433455348014832
458,0.3868989944458008,0.7607337236404419
459,0.374599426984787,0.5424319505691528
460,0.30800604820251465,0.8137903213500977
461,0.4327019155025482,0.4947566092014313
462,0.6722963452339172,0.9024483561515808
463,0.7003418803215027,2.043488025665283
464,0.8250797390937805,0.6125199794769287
465,0.6128702163696289,0.64711993932724
466,0.5085360407829285,0.7983095645904541
467,0.40474483370780945,0.5103630423545837
468,0.4086034297943115,1.2389832735061646
469,0.47709301114082336,0.6400802135467529
470,0.39015084505081177,0.5512644648551941
471,0.34162047505378723,1.131528615951538
472,0.3868345022201538,4.476299285888672
473,1.0861015319824219,1.620331048965454
474,0.5311833024024963,0.6062221527099609
475,0.3601117432117462,0.5803757309913635
476,0.3631798326969147,0.47873690724372864
477,0.3651716113090515,0.6487725377082825
478,0.2901453673839569,0.44582316279411316
479,0.305441677570343,0.4770033061504364
480,0.29264214634895325,0.48515021800994873
481,0.3095903992652893,0.5454912185668945
482,0.3247239887714386,1.1890623569488525
483,0.48014551401138306,0.5849300026893616
484,0.3612566292285919,0.6759439706802368
485,0.32713639736175537,0.5044035315513611
486,0.334607869386673,0.5062658786773682
487,0.31559112668037415,0.5509158372879028
488,0.31888729333877563,0.6925329566001892
489,0.3236720860004425,0.5083613395690918
490,0.36924657225608826,0.5110016465187073
491,0.31710657477378845,0.48666343092918396
492,0.3503180146217346,0.7334497570991516
493,0.45264574885368347,0.7215445041656494
494,0.4072466194629669,0.5562667846679688
495,0.4969504177570343,0.5767560005187988
496,0.4995928406715393,0.7453584671020508
497,0.7801268696784973,0.8156943321228027
498,0.7287677526473999,1.5374873876571655
499,0.5777720808982849,0.6489627957344055
500,0.3490574359893799,0.6216381788253784
501,0.5905640721321106,1.327204704284668
502,0.4944528043270111,0.5678021907806396
503,0.39746206998825073,0.9994454979896545
504,0.4556894302368164,0.5894269943237305
505,0.32629522681236267,0.6945176124572754
506,0.3166525363922119,0.6617953777313232
507,0.7856917977333069,1.0181525945663452
508,1.189826250076294,1.7318949699401855
509,0.5032594799995422,0.6458858847618103
510,0.398225337266922,0.5850751399993896
511,0.5076103210449219,0.7347097396850586
512,0.3260745108127594,0.5690778493881226
513,0.3004592955112457,0.5206190347671509
514,0.5319227576255798,0.586877167224884
515,0.4388083219528198,1.1942133903503418
516,0.46456316113471985,0.5260445475578308
517,0.3478228747844696,0.6293452382087708
518,0.3161327540874481,0.6763854026794434
519,0.3824566900730133,0.5360467433929443
520,0.3545038402080536,0.8720059990882874
521,0.3833506107330322,0.5516642928123474
522,0.29618480801582336,0.6537467837333679
523,0.35402655601501465,0.5429208278656006
524,0.325788676738739,0.501778781414032
525,0.3146915137767792,0.519479513168335
526,0.37582287192344666,0.830120861530304
527,0.4984220266342163,1.0761244297027588
528,0.9355491995811462,2.1713712215423584
529,1.3354240655899048,1.1290414333343506
530,0.5316622853279114,1.5786553621292114
531,0.5913928747177124,0.5516722202301025
532,0.4201541841030121,0.9097975492477417
533,0.5674610137939453,0.7751206159591675
534,0.7552458047866821,0.6638578772544861
535,0.9234083890914917,1.2681318521499634
536,0.6028245091438293,0.7528553009033203
537,0.39263615012168884,0.6496991515159607
538,0.31326258182525635,0.5377001166343689
539,0.29024314880371094,0.5198550224304199
540,0.3577509820461273,0.9528104066848755
541,0.618416428565979,0.5465756058692932
542,0.45197808742523193,0.8264224529266357
543,0.33782392740249634,0.47844311594963074
544,0.31195876002311707,0.6123957633972168
545,0.26098835468292236,0.5921047329902649
546,0.30692705512046814,0.49996674060821533
547,0.29014402627944946,0.5683233141899109
548,0.3978472948074341,0.9164844155311584
549,0.4011416733264923,0.5076348781585693
550,0.378050297498703,0.9949297308921814
551,0.31677672266960144,0.5229067802429199
552,0.3277190327644348,0.5111646056175232
553,0.2803523540496826,0.6764978170394897
554,0.31785017251968384,0.5088337659835815
555,0.2721332907676697,0.5932990908622742
556,0.28638020157814026,0.7763141393661499
557,0.34643855690956116,0.4925149083137512
558,0.2777253985404968,0.6894569993019104
559,0.2845739424228668,0.5485756993293762
560,0.39747869968414307,0.614100456237793
561,0.34012821316719055,0.5788500308990479
562,0.28837329149246216,0.4972422122955322
563,0.27572789788246155,0.6632563471794128
564,0.29002928733825684,0.6382689476013184
565,0.2816861867904663,0.5307731628417969
566,0.3180241882801056,0.48592913150787354
567,0.30494314432144165,0.7393423318862915
568,0.34392717480659485,0.5717368721961975
569,0.27048060297966003,0.5601320266723633
570,0.2731171250343323,0.5294365286827087
571,0.26402315497398376,0.7508924007415771
572,0.27399009466171265,0.5179656147956848
573,0.2587963342666626,0.4792172312736511
574,0.26904943585395813,0.5171060562133789
575,0.2642967700958252,0.7358911037445068
576,0.30613183975219727,0.6089718341827393
577,0.4326399564743042,0.6177836060523987
578,0.3695724904537201,0.7511239051818848
579,0.37828901410102844,0.7468737959861755
580,0.380689799785614,0.5106715559959412
581,0.417496919631958,0.5063565373420715
582,0.4439076781272888,1.201619029045105
583,0.5407136678695679,0.6035190224647522
584,0.3069198727607727,0.5672470927238464
585,0.2846132218837738,0.48801249265670776
586,0.2952089309692383,0.6117207407951355
587,0.3785916566848755,0.7878749966621399
588,0.35270631313323975,0.6523770689964294
589,0.32654762268066406,0.49883508682250977
590,0.28292012214660645,0.5136067271232605
591,0.29148009419441223,0.6897056102752686
592,0.25000497698783875,0.6850093603134155
593,0.26698270440101624,0.6288025975227356
594,0.43526890873908997,1.027109980583191
595,0.4043201506137848,0.5367794036865234
596,0.3484516143798828,0.5698480606079102
597,0.29777953028678894,0.5350555181503296
598,0.28689849376678467,0.4884548783302307
599,0.3610837459564209,0.535340428352356
600,0.26503896713256836,0.5105807185173035
601,0.27602124214172363,0.5196007490158081
602,0.34744566679000854,1.1099539995193481
603,0.5526605844497681,0.7644472122192383
604,0.43249720335006714,0.6104965806007385
605,0.4140098989009857,0.7190988659858704
606,0.49460333585739136,0.479943186044693
607,0.412939190864563,1.0165505409240723
608,0.41625359654426575,1.1849733591079712
609,0.4088355302810669,0.9716945290565491
610,0.46891462802886963,0.9837314486503601
611,0.3249848783016205,0.6456626653671265
612,0.2803725600242615,0.6688857078552246
613,0.27697739005088806,0.7781084179878235
614,0.3553501069545746,0.5342879891395569
615,0.40429916977882385,0.6264938116073608
616,0.27084699273109436,0.5206964612007141
617,0.2890988886356354,0.9401262998580933
618,0.2934435307979584,0.618320643901825
619,0.2988075613975525,0.644668459892273
620,0.3294943571090698,0.5815417170524597
621,0.2639656960964203,0.581558883190155
622,0.307149201631546,0.6017181873321533
623,0.3054623603820801,0.6675324440002441
624,0.31574925780296326,0.7316824793815613
625,0.3375120162963867,0.574262797832489
626,0.2863278388977051,0.6203118562698364
627,0.3112424910068512,0.7076249122619629
628,0.27010491490364075,0.5167257785797119
629,0.3037288784980774,0.6601898670196533
630,0.2556314468383789,0.5322462916374207
631,0.25230833888053894,0.9616864919662476
632,0.35784006118774414,0.549116313457489
633,0.24832378327846527,0.5685881972312927
634,0.2734936773777008,0.8872849941253662
635,0.27760782837867737,0.5644835233688354
636,0.37299928069114685,1.377949595451355
637,0.37879690527915955,0.48406052589416504
638,0.3671911060810089,0.5351791977882385
639,0.4118686616420746,0.5878346562385559
640,0.4780234694480896,1.7465041875839233
641,0.4940812885761261,0.8818012475967407
642,0.3854060471057892,0.7741677761077881
643,0.5981141924858093,0.5548131465911865
644,0.3440503776073456,0.836226224899292
645,0.2764769494533539,0.5346774458885193
646,0.26588624715805054,0.5850611925125122
647,0.287566214799881,0.5068878531455994
648,0.46370354294776917,2.2142531871795654
649,1.023708462715149,1.5772792100906372
650,0.5380046963691711,0.8026475310325623
651,0.3348403871059418,0.6888704895973206
652,0.5535928010940552,1.1932530403137207
653,0.5539705157279968,0.7873644828796387
654,0.4129479229450226,0.8024332523345947
655,0.4161916971206665,0.8390094041824341
656,0.2889009416103363,0.6236141920089722
657,0.36775916814804077,0.5923298597335815
658,0.26734107732772827,0.5919592976570129
659,0.29526859521865845,0.5582318305969238
660,0.2740139961242676,0.8316246271133423
661,0.2784094214439392,0.5861629843711853
662,0.2531668543815613,0.5668033361434937
663,0.2523149251937866,0.6989831924438477
664,0.24598272144794464,0.5876255035400391
665,0.387707382440567,0.5412322878837585
666,0.5647827386856079,1.2826393842697144
667,0.6059856414794922,1.4410834312438965
668,0.7868209481239319,1.0354629755020142
669,0.5908634066581726,0.5469751358032227
670,0.5447320342063904,0.9617569446563721
671,0.4587516486644745,0.515232503414154
672,0.42757880687713623,1.268393635749817
673,0.4434138834476471,0.5505369901657104
674,0.30201253294944763,0.6888577938079834
675,0.3381505310535431,0.9428340196609497
676,0.42233502864837646,0.4689300060272217
677,0.35738322138786316,0.6600520014762878
678,0.2884352207183838,0.8772972822189331
679,0.30870139598846436,0.7097051739692688
680,0.4000687301158905,1.3132270574569702
681,0.8326206207275391,0.9225119352340698
682,0.511578381061554,1.2880281209945679
683,0.41646814346313477,0.6434995532035828
684,0.6137914657592773,0.868514895439148
685,0.466342955827713,1.3408689498901367
686,0.3690917491912842,0.7134342193603516
687,0.2693112790584564,0.5455549359321594
688,0.24880443513393402,0.6374889016151428
689,0.3204876780509949,1.1200964450836182
690,0.40456774830818176,0.5811763405799866
691,0.37949222326278687,0.8282846212387085
692,0.36483272910118103,0.8795238137245178
693,0.27946096658706665,0.6889821887016296
694,0.2661367356777191,0.6285484433174133
695,0.23344914615154266,0.6863474249839783
696,0.24713271856307983,0.5522498488426208
697,0.2420501708984375,0.6193620562553406
698,0.23041363060474396,0.5399028658866882
699,0.28278619050979614,0.8235679864883423
700,0.24657462537288666,0.860077977180481
701,0.3284294605255127,0.7034977078437805
702,0.49814143776893616,1.0293689966201782
703,0.37284234166145325,0.8240162134170532
704,0.31525158882141113,0.5764850378036499
705,0.2704640030860901,0.726805567741394
706,0.23737092316150665,0.5449857115745544
707,0.3333946466445923,1.1899635791778564
708,0.317436546087265,0.7531466484069824
709,0.2779626250267029,0.5269213914871216
710,0.3025283217430115,0.885639488697052
711,0.28322869539260864,0.8956121206283569
712,0.4167269170284271,0.7826292514801025
713,0.2812028229236603,0.5367047786712646
714,0.29525095224380493,1.5540059804916382
715,0.36892402172088623,0.9605295658111572
716,0.325099915266037,0.5741534233093262
717,0.289176344871521,0.7597343921661377
718,0.2820259928703308,1.281277060508728
719,0.36494264006614685,0.68416827917099
720,0.3063793182373047,0.5575370192527771
721,0.3256470263004303,0.9427321553230286
722,0.5916366577148438,3.3261563777923584
723,1.76043701171875,1.1431909799575806
724,0.9097605347633362,0.7404247522354126
725,0.3337925672531128,0.8037464022636414
726,0.33096519112586975,0.5304616093635559
727,0.4052518606185913,0.8028237819671631
728,0.7487586140632629,0.8491653203964233
729,0.7548493146896362,1.2292269468307495
730,0.6042845845222473,1.026168942451477
731,0.32500290870666504,0.5583894848823547
732,0.386524498462677,1.2130571603775024
733,0.3989548087120056,0.503980278968811
734,0.28786319494247437,0.6808400750160217
735,0.370708703994751,0.667842447757721
736,0.2868569493293762,0.5629720687866211
737,0.25246161222457886,0.7290358543395996
738,0.22718355059623718,0.6792014837265015
739,0.2366453856229782,0.5214555263519287
740,0.2279583364725113,0.6235939860343933
741,0.23319454491138458,0.49259570240974426
742,0.2451656460762024,1.119734287261963
743,0.3899836242198944,0.5367408990859985
744,0.43662357330322266,0.7970681190490723
745,0.2774335443973541,0.5728077292442322
746,0.2792774736881256,0.509296715259552
747,0.2624647617340088,0.6396015286445618
748,0.22592326998710632,0.746101438999176
749,0.35284245014190674,0.6005423069000244
750,0.5363221764564514,1.501428484916687
751,0.5957435965538025,1.137674331665039
752,0.7900757193565369,0.6876280307769775
753,0.8250293135643005,1.9425361156463623
754,0.5240629315376282,0.7560182213783264
755,0.3083192706108093,0.5142195820808411
756,0.2942425608634949,0.6025137305259705
757,0.302506685256958,0.6004325747489929
758,0.2881934940814972,0.5711781978607178
759,0.2456556260585785,0.6818751692771912
760,0.4146033227443695,0.6956052780151367
761,0.2763751745223999,1.095365047454834
762,0.3391816318035126,0.5604288578033447
763,0.31624674797058105,0.5575808882713318
764,0.2378048300743103,0.677469789981842
765,0.2353765070438385,0.7871724963188171
766,0.29058125615119934,0.6122778058052063
767,0.26722046732902527,0.679698646068573
768,0.3315759003162384,0.5859050750732422
769,0.2977137863636017,0.7454668283462524
770,0.25328728556632996,1.1605980396270752
771,0.3672845959663391,0.6122457385063171
772,0.24246706068515778,0.794458270072937
773,0.241074800491333,0.6713074445724487
774,0.23076091706752777,0.5792720913887024
775,0.3503667414188385,0.7984784841537476
776,0.2572365701198578,0.7088230848312378
777,0.2909191846847534,0.6035265922546387
778,0.27346205711364746,0.5718972086906433
779,0.22313399612903595,0.9041069149971008
780,0.29304972290992737,0.555331289768219
781,0.3093019127845764,0.5357133746147156
782,0.5067231059074402,1.4382694959640503
783,0.469725102186203,0.8000451922416687
784,0.395009309053421,0.6476976871490479
785,0.288019061088562,0.8024943470954895
786,0.31935274600982666,0.6514096856117249
787,0.24881024658679962,0.5744892358779907
788,0.22773711383342743,0.5687414407730103
789,0.2386573851108551,0.7306025624275208
790,0.28636929392814636,0.5319836735725403
791,0.23949038982391357,0.5497437119483948
792,0.23880696296691895,0.5345661640167236
793,0.30424782633781433,0.6508805751800537
794,0.3203769624233246,1.157652735710144
795,0.40127992630004883,0.633913516998291
796,0.3942238390445709,0.6033483743667603
797,0.36260345578193665,0.7355877161026001
798,0.3201921582221985,0.6865045428276062
799,0.3145361840724945,0.6931827664375305
800,0.21184402704238892,0.629355251789093
801,0.2303362935781479,1.1321418285369873
802,0.2990897297859192,0.7686948776245117
803,0.2357202172279358,0.9212791919708252
804,0.23543086647987366,1.076156735420227
805,0.2716255187988281,0.8011257648468018
806,0.22015008330345154,0.5473831295967102
807,0.2683235704898834,0.7813685536384583
808,0.2612046003341675,0.7237154245376587
809,0.2713222801685333,1.0919065475463867
810,0.33430153131484985,0.6067581176757812
811,0.25377681851387024,0.8392268419265747
812,0.22110114991664886,0.7049729824066162
813,0.22959856688976288,0.5419595837593079
814,0.2199660688638687,0.5159927010536194
815,0.2431856095790863,0.5450000762939453
816,0.27319639921188354,0.5697487592697144
817,0.4326079189777374,1.4100686311721802
818,0.3512786328792572,0.5668498873710632
819,0.33292365074157715,0.5495943427085876
820,0.24911420047283173,0.6082061529159546
821,0.25523775815963745,0.5932888984680176
822,0.2386675328016281,0.8346506357192993
823,0.22065867483615875,0.6657221913337708
824,0.24691163003444672,0.5585191249847412
825,0.24098952114582062,0.5523436665534973
826,0.25854164361953735,0.5461443066596985
827,0.3508099317550659,0.643993616104126
828,0.2855709195137024,0.7572120428085327
829,0.2533770203590393,0.6867576241493225
830,0.21935833990573883,0.6575444340705872
831,0.24343740940093994,0.6385511755943298
832,0.3200531303882599,0.590870201587677
833,0.2936493456363678,0.5834800004959106
834,0.30044224858283997,0.5363845229148865
835,0.2371031641960144,0.6440119743347168
836,0.24597398936748505,1.0519030094146729
837,0.2916851043701172,1.371608853340149
838,0.4940388798713684,1.0653809309005737
839,0.8473452925682068,0.9769076704978943
840,0.47861823439598083,0.7294465899467468
841,0.34659600257873535,0.837981104850769
842,0.3273962140083313,0.6706114411354065
843,0.2533857822418213,0.5201593637466431
844,0.2799277603626251,0.571045994758606
845,0.3117086887359619,0.6757054328918457
846,0.4613800644874573,0.6143224239349365
847,0.5072576999664307,0.5789432525634766
848,0.3169296681880951,0.8014693260192871
849,0.30875080823898315,0.9431394338607788
850,0.36449912190437317,0.9888924360275269
851,0.5867090821266174,0.9430159330368042
852,0.2670920491218567,0.5992591977119446
853,0.24305403232574463,0.5428959131240845
854,0.22739745676517487,0.9713315367698669
855,0.3008318543434143,0.6247104406356812
856,0.2732256352901459,0.5396571755409241
857,0.2547946274280548,0.579941987991333
858,0.2305821031332016,0.4961894452571869
859,0.363700807094574,0.604328989982605
860,0.6010211110115051,1.5379235744476318
861,0.7291325330734253,1.5561015605926514
862,0.7182254791259766,1.5191218852996826
863,1.8643609285354614,2.796466112136841
864,2.1049811840057373,5.218075752258301
865,3.3573668003082275,3.944899559020996
866,1.33286714553833,0.9165092706680298
867,0.5418828725814819,0.73094242811203
868,0.4982988238334656,0.4811817705631256
869,0.40116456151008606,0.5281755328178406
870,0.3489360213279724,0.5797362327575684
871,0.30804798007011414,0.6229575276374817
872,0.2729876935482025,0.7539262771606445
873,0.28203684091567993,0.7551767230033875
874,0.48952803015708923,0.6630172729492188
875,0.524666965007782,0.9957560896873474
876,0.35147181153297424,0.7726969718933105
877,0.4352598190307617,1.176868200302124
878,0.9418911337852478,1.6336513757705688
879,1.0117024183273315,1.0331673622131348
880,0.3947807848453522,0.7156297564506531
881,0.3539145290851593,0.686726987361908
882,0.34138166904449463,0.5217362642288208
883,0.3706928491592407,0.9941223859786987
884,0.3582136332988739,0.639609694480896
885,0.295869916677475,0.8797607421875
886,0.42324763536453247,0.5174318552017212
887,0.5270063281059265,1.4542956352233887
888,0.6786907911300659,0.6194507479667664
889,0.41980740427970886,0.45454439520835876
890,0.4241637885570526,0.4961289167404175
891,0.27434054017066956,0.6323230862617493
892,0.33216336369514465,0.602379560470581
893,0.310528039932251,0.5368680357933044
894,0.29357820749282837,0.6773706674575806
895,0.2725926637649536,0.7688009142875671
896,0.391053169965744,0.5115100145339966
897,0.31087547540664673,0.6569514274597168
898,0.36188945174217224,1.3201022148132324
899,0.3077642321586609,0.4920920431613922
900,0.2874804437160492,0.5586374402046204
901,0.2319936901330948,0.6573293209075928
902,0.2386121153831482,0.6300792694091797
903,0.25937721133232117,0.6536405086517334
904,0.30500465631484985,0.5568010210990906
905,0.29988306760787964,0.6487089991569519
906,0.2508458197116852,0.5689003467559814
907,0.2568747103214264,0.676584005355835
908,0.2638281285762787,0.5491860508918762
909,0.28523993492126465,0.7214964628219604
910,0.2573307752609253,0.5041994452476501
911,0.24523134529590607,0.6005526781082153
912,0.29028409719467163,0.6341110467910767
913,0.25812920928001404,0.6236371397972107
914,0.2739749252796173,0.5565318465232849
915,0.35569527745246887,0.7399049401283264
916,0.2612724006175995,0.5812463760375977
917,0.2570483684539795,0.5449123382568359
918,0.30866262316703796,0.8842079639434814
919,0.3369485139846802,0.5191411972045898
920,0.41371703147888184,0.8933129906654358
921,0.3092416524887085,0.5161604881286621
922,0.2427506446838379,0.5925432443618774
923,0.331697553396225,1.387967824935913
924,0.33992502093315125,0.5837108492851257
925,0.2603871822357178,0.567619800567627
926,0.26738056540489197,0.5268647074699402
927,0.29358768463134766,1.037308692932129
928,0.42106735706329346,0.5947936773300171
929,0.35455480217933655,0.6108850240707397
930,0.5191974639892578,2.2736830711364746
931,1.6574093103408813,0.7865296006202698
932,0.6688456535339355,0.7167052030563354
933,0.3469686806201935,0.7026618123054504
934,0.32287776470184326,0.613705039024353
935,0.2600349187850952,0.625475287437439
936,0.2613438665866852,0.5538538098335266
937,0.25264665484428406,0.5527807474136353
938,0.3111606538295746,0.6562368869781494
939,0.24325264990329742,0.5237837433815002
940,0.3251720368862152,0.8288754224777222
941,0.3603217899799347,0.8195575475692749
942,0.7140001058578491,1.8645607233047485
943,0.7092788219451904,0.5530045032501221
944,0.596613883972168,0.6135528087615967
945,0.4128444194793701,0.5733826756477356
946,0.29764705896377563,0.7886446118354797
947,0.27573278546333313,0.578097939491272
948,0.25398287177085876,0.7650867104530334
949,0.2931026816368103,0.5135378837585449
950,0.2535725235939026,0.5803744792938232
951,0.24672141671180725,0.7576761245727539
952,0.26943713426589966,0.5498172640800476
953,0.21588943898677826,0.6077583432197571
954,0.2274235635995865,0.6975600719451904
955,0.2291576862335205,0.5801819562911987
956,0.24578019976615906,0.5455188155174255
957,0.22348763048648834,0.5294501781463623
958,0.2304914891719818,0.5425773859024048
959,0.25450384616851807,0.557236909866333
960,0.2454966902732849,0.5120550990104675
961,0.27566108107566833,0.4820067286491394
962,0.35692504048347473,0.936292827129364
963,0.28943151235580444,0.523672342300415
964,0.740419864654541,2.4529690742492676
965,0.5822786092758179,0.5275614261627197
966,0.374106228351593,0.775762140750885
967,0.45449432730674744,1.1859538555145264
968,0.4192330539226532,0.5544793605804443
969,0.4739958941936493,0.6848099827766418
970,0.3630370795726776,0.6588438749313354
971,0.5737505555152893,2.2197554111480713
972,0.6373974084854126,0.6686070561408997
973,0.41038596630096436,0.6477459669113159
974,0.6311168074607849,1.2684688568115234
975,0.38238194584846497,0.7436338067054749
976,0.35591116547584534,0.5993292927742004
977,0.31695255637168884,1.0827375650405884
978,0.3460245132446289,0.48962607979774475
979,0.48816606402397156,1.1039137840270996
980,0.46053728461265564,0.7393976449966431
981,0.4085144102573395,0.6012150645256042
982,0.3133039176464081,0.5118099451065063
983,0.37073686718940735,0.7180596590042114
984,0.314689964056015,0.4834161400794983
985,0.2514760196208954,0.48249924182891846
986,0.28798726201057434,0.4853622317314148
987,0.3301979899406433,0.981218695640564
988,0.37349262833595276,0.6575913429260254
989,0.36668455600738525,0.48867887258529663
990,0.25083863735198975,0.7646617293357849
991,0.2876531183719635,0.5406120419502258
992,0.2955806255340576,1.186474323272705
993,0.37145450711250305,0.5245124101638794
994,0.35233423113822937,0.9575015306472778
995,0.34300288558006287,0.5312402844429016
996,0.2828601598739624,0.8323650360107422
997,0.4011264145374298,0.6306778788566589
998,0.25425830483436584,0.5579760074615479
999,0.2779719829559326,0.535581648349762
1000,0.3717062771320343,0.6781994104385376
1001,0.37194105982780457,1.0382014513015747
1002,0.34486404061317444,0.5899381637573242
1003,0.3148544430732727,0.8292400240898132
1004,0.2535954713821411,0.48680412769317627
1005,0.28399741649627686,0.9198795557022095
1006,0.3379429578781128,0.5451475977897644
1007,0.3695962131023407,0.9850388765335083
1008,0.3759324550628662,0.7781844139099121
1009,0.4140948951244354,1.2624082565307617
1010,0.46910980343818665,0.5976294279098511
1011,0.2957805097103119,0.622100293636322
1012,0.2831403911113739,0.5958517789840698
1013,0.3921075463294983,0.9661723971366882
1014,0.33786770701408386,0.5156699419021606
1015,0.2735503613948822,0.6583628058433533
1016,0.23125258088111877,0.5167574286460876
1017,0.32891327142715454,0.5030633211135864
1018,0.5258839726448059,1.8592153787612915
1019,0.5200303196907043,0.8466314077377319
1020,0.5354437232017517,0.9979305267333984
1021,0.4309671223163605,0.5667048096656799
1022,0.36371007561683655,0.6123929023742676
1023,0.34411653876304626,0.6122034192085266
1024,0.32173049449920654,0.8515521287918091
1025,0.35575366020202637,1.0657126903533936
1026,0.6843795776367188,0.74104243516922
1027,0.33734357357025146,0.8404090404510498
1028,0.3015470504760742,0.7000683546066284
1029,0.241005539894104,0.5774252414703369
1030,0.25377482175827026,0.8255429267883301
1031,0.3308919072151184,0.5424750447273254
1032,0.3146384060382843,0.8058385252952576
1033,0.23736731708049774,0.5133603811264038
1034,0.26133549213409424,0.8592875599861145
1035,0.2733345627784729,0.5553365349769592
1036,0.20737482607364655,0.8568203449249268
1037,0.24015605449676514,0.5657410621643066
1038,0.2460961937904358,0.9098339676856995
1039,0.3044021725654602,0.8508705496788025
1040,0.4988604784011841,1.3305068016052246
1041,0.34124815464019775,0.6610909104347229
1042,0.3524290919303894,0.7167173027992249
1043,0.2561984956264496,0.50514817237854
1044,0.2322702705860138,0.6599398851394653
1045,0.2450713813304901,0.6968300342559814
1046,0.2661568224430084,0.7011359333992004
1047,0.23517882823944092,0.7287166714668274
1048,0.28208139538764954,0.5364000201225281
1049,0.22898361086845398,1.1003519296646118
1050,0.4647926092147827,0.5827879905700684
1051,0.39081379771232605,0.6562545895576477
1052,0.33282366394996643,0.8374225497245789
1053,0.369960218667984,0.6998891234397888
1054,0.27625951170921326,0.5755050182342529
1055,0.26702606678009033,0.8473418951034546
1056,0.25946298241615295,0.5822989344596863
1057,0.27251872420310974,0.6861144304275513
1058,0.3177845776081085,0.5438143610954285
1059,0.23125523328781128,0.7875972986221313
1060,0.26338571310043335,0.8103766441345215
1061,0.2876051068305969,0.4890020489692688
1062,0.22668959200382233,0.7224704027175903
1063,0.23607461154460907,0.7115373611450195
1064,0.3689333200454712,0.6467745304107666
1065,0.4363660216331482,0.5708862543106079
1066,0.4665745794773102,0.9357874989509583
1067,0.3877749443054199,0.856611967086792
1068,0.3076935112476349,0.5208537578582764
1069,0.24494950473308563,0.5330459475517273
1070,0.3666841685771942,0.9026544094085693
1071,0.2524625360965729,0.7167971134185791
1072,0.2255001962184906,0.5712452530860901
1073,0.20208247005939484,0.5283095240592957
1074,0.21253539621829987,0.5144818425178528
1075,0.26029491424560547,0.957374095916748
1076,0.260603129863739,0.6060389876365662
1077,0.2699832022190094,0.8561323881149292
1078,0.2863861322402954,0.5092329978942871
1079,0.26446959376335144,0.6094279289245605
1080,0.25593191385269165,0.9465385675430298
1081,0.29030096530914307,0.5552720427513123
1082,0.295562744140625,0.6501681208610535
1083,0.35032081604003906,0.6278244256973267
1084,0.3149321377277374,0.5656357407569885
1085,0.5918806791305542,0.5598449110984802
1086,0.8908150792121887,0.9685177803039551
1087,0.3807601034641266,1.280559778213501
1088,0.7238355875015259,2.761815309524536
1089,0.9463991522789001,0.7729631066322327
1090,0.46222975850105286,1.2110403776168823
1091,0.6900975108146667,1.5446449518203735
1092,0.47936663031578064,0.6378737688064575
1093,0.3228687345981598,0.6035000085830688
1094,0.29359787702560425,0.5379313230514526
1095,0.28106868267059326,1.0097633600234985
1096,0.36935970187187195,0.607852041721344
1097,0.28717440366744995,0.765232264995575
1098,0.3643023371696472,0.7851840257644653
1099,0.6082575917243958,0.6275642514228821
1100,1.0453026294708252,3.80322527885437
1101,1.8588106632232666,10.69083309173584
1102,6.641315460205078,1.4701275825500488
1103,3.591736078262329,1.5095679759979248
1104,1.5520650148391724,0.9197928309440613
1105,0.6999080181121826,0.8533802628517151
1106,0.8094765543937683,0.6897721886634827
1107,0.6011917591094971,0.6288388967514038
1108,0.5147267580032349,0.8612667322158813
1109,0.45634838938713074,0.5446426868438721
1110,0.4142135977745056,0.6177369356155396
1111,0.5175612568855286,0.6487684845924377
1112,0.6475620269775391,0.678623616695404
1113,0.40317296981811523,0.5763009786605835
1114,0.4522212743759155,0.5191102623939514
1115,0.40123847126960754,0.5237079858779907
1116,0.6588872075080872,0.5981257557868958
1117,0.49299153685569763,1.0365835428237915
1118,0.6210842728614807,0.48002129793167114
1119,0.4983631670475006,0.6846868991851807
1120,0.5907548069953918,0.4844372570514679
1121,0.6255180239677429,0.7518351674079895
1122,0.4180371165275574,0.5294528007507324
1123,0.41746246814727783,0.9114399552345276
1124,0.5762413144111633,0.4704236090183258
1125,0.38102400302886963,0.461585134267807
1126,0.3865988254547119,0.5085290670394897
1127,0.6558182835578918,0.479409396648407
1128,0.5276889801025391,0.5543464422225952
1129,0.43169766664505005,0.4949367940425873
1130,0.35963863134384155,0.5210034251213074
1131,0.4103696942329407,0.5049874186515808
1132,0.3814954161643982,0.45637047290802
1133,0.35920676589012146,0.455956369638443
1134,0.3284231424331665,0.45569267868995667
1135,0.3232913315296173,0.5195127129554749
1136,0.35848894715309143,0.41379314661026
1137,0.33835476636886597,0.6234915256500244
1138,0.4105067551136017,0.41046106815338135
1139,0.33154451847076416,0.4543202817440033
1140,0.3587646186351776,0.4625692069530487
1141,0.43618807196617126,0.9001851677894592
1142,0.4871566593647003,0.4334126114845276
1143,0.3323192298412323,0.47547098994255066
1144,0.35433173179626465,0.6026186943054199
1145,0.8898158073425293,0.947076141834259
1146,0.9096794128417969,0.5259488224983215
1147,0.6600294709205627,1.3713268041610718
1148,0.6407220959663391,0.5891898274421692
1149,0.4602452516555786,0.5540688633918762
1150,0.40128257870674133,0.835536003112793
1151,0.36601221561431885,0.4738737642765045
1152,0.38576847314834595,0.45302340388298035
1153,0.3440776765346527,0.7093228697776794
1154,0.3997202515602112,0.4481812119483948
1155,0.4052066504955292,0.5171613097190857
1156,0.38819047808647156,0.5917173027992249
1157,0.36805489659309387,0.4480922222137451
1158,0.36969539523124695,0.6790840029716492
1159,0.529741644859314,0.8732870817184448
1160,0.43258148431777954,0.4985950291156769
1161,0.3261924982070923,0.45983392000198364
1162,0.3326073884963989,0.5969622135162354
1163,0.32856619358062744,0.6466851830482483
1164,0.46144452691078186,0.5046188831329346
1165,0.34339460730552673,0.5157677531242371
1166,0.36026304960250854,0.5131775736808777
1167,0.33006852865219116,0.4522387981414795
1168,0.34097370505332947,0.4673791527748108
1169,0.30458593368530273,0.5831905007362366
1170,0.3251735270023346,0.4966547191143036
1171,0.3312988877296448,0.5187779664993286
1172,0.3107716143131256,0.4969339370727539
1173,0.3761710822582245,0.5654513239860535
1174,0.44132909178733826,0.4521211087703705
1175,0.39148643612861633,0.6719213128089905
1176,0.3978084921836853,0.4921896159648895
1177,0.36244997382164,0.4885069727897644
1178,0.3005739152431488,0.5732585191726685
1179,0.3678593337535858,0.8348299264907837
1180,0.5249637365341187,0.5830594897270203
1181,0.436631441116333,0.613501787185669
1182,0.4070706367492676,0.8561297655105591
1183,0.44848743081092834,0.9852989912033081
1184,0.5253811478614807,0.6315317749977112
1185,0.403899610042572,0.4988062381744385
1186,0.3142777383327484,0.5370833873748779
1187,0.31099551916122437,0.6088969111442566
1188,0.3944879174232483,0.5238137245178223
1189,0.40374132990837097,0.706459105014801
1190,0.4271179139614105,0.4919907748699188
1191,0.4170234799385071,0.5471250414848328
1192,0.3954664468765259,0.730589747428894
1193,0.45363590121269226,0.7482159733772278
1194,0.492427259683609,0.7338834404945374
1195,0.41123470664024353,0.5450422167778015
1196,0.34298864006996155,0.680478036403656
1197,0.5614154934883118,1.3770372867584229
1198,0.7027760148048401,0.6934362053871155
1199,0.38646137714385986,0.48071184754371643
1200,0.3012569546699524,0.45409339666366577
1201,0.2887422442436218,0.49147966504096985
1202,0.29659944772720337,0.48567795753479004
1203,0.3312155604362488,0.5572926998138428
1204,0.4012143611907959,0.49279704689979553
1205,0.5592597723007202,0.5198594331741333
1206,0.38276219367980957,0.526734471321106
1207,0.3168169856071472,0.45093855261802673
1208,0.32782068848609924,0.49481046199798584
1209,0.32690176367759705,0.7291126251220703
1210,0.35375696420669556,0.46153783798217773
1211,0.32637348771095276,0.6783825159072876
1212,0.3736362159252167,0.6588708162307739
1213,0.5315122008323669,0.845778226852417
1214,0.7288318872451782,1.2361403703689575
1215,0.8947499990463257,0.6638736128807068
1216,0.609630286693573,0.646547794342041
1217,0.6193085312843323,0.7126775979995728
1218,0.4002569317817688,0.6216587424278259
1219,0.5189265608787537,0.5343950390815735
1220,0.48421573638916016,0.6339911222457886
1221,0.5049500465393066,1.1996872425079346
1222,0.7211711406707764,0.8140721321105957
1223,0.639570415019989,0.661882758140564
1224,0.4879443645477295,0.5546826720237732
1225,0.4637647271156311,0.4764981269836426
1226,0.32048729062080383,0.6620400547981262
1227,0.34811756014823914,0.4904676377773285
1228,0.2967695891857147,0.6407114863395691
1229,0.2838287651538849,0.865784227848053
1230,0.45056796073913574,0.620669960975647
1231,0.40719059109687805,0.5246280431747437
1232,0.34550419449806213,0.4457400143146515
1233,0.3164336383342743,0.6515189409255981
1234,0.29702526330947876,0.5208917856216431
1235,0.41519540548324585,0.5297051072120667
1236,0.4025319218635559,1.0201483964920044
1237,0.47904717922210693,0.6124882102012634
1238,0.4379832446575165,0.9440082907676697
1239,0.3669680953025818,0.5246157050132751
1240,0.4779835641384125,0.5713379383087158
1241,0.6022862195968628,1.0411460399627686
1242,0.597197949886322,0.6438657641410828
1243,1.0015794038772583,0.6400951147079468
1244,0.5116598606109619,1.1453882455825806
1245,0.6100271940231323,0.7122269868850708
1246,0.9859375357627869,0.5841478705406189
1247,0.7366877794265747,0.7890551090240479
1248,0.44654494524002075,0.5053383111953735
1249,0.3925807774066925,0.5776479244232178
1250,0.4852290451526642,0.642257571220398
1251,0.33964967727661133,0.6247773170471191
1252,0.341309130191803,0.5410478115081787
1253,0.32326164841651917,0.6442432403564453
1254,0.32482656836509705,0.5155447125434875
1255,0.2938193678855896,0.6241043210029602
1256,0.29732006788253784,0.8540565371513367
1257,0.36658263206481934,0.4890628457069397
1258,0.3417542278766632,0.5222882628440857
1259,0.4434962868690491,1.0269209146499634
1260,0.30451029539108276,0.5614942312240601
1261,0.30389779806137085,0.481107622385025
1262,0.2978174686431885,0.530963122844696
1263,0.29592227935791016,0.5736740231513977
1264,0.3058190643787384,0.9708799123764038
1265,0.5088285803794861,0.4925723075866699
1266,0.40931782126426697,0.6620994210243225
1267,0.33911314606666565,0.5018543004989624
1268,0.39261284470558167,0.5557705163955688
1269,0.46254366636276245,1.266235589981079
1270,0.4873702824115753,0.9234933853149414
1271,0.5204325914382935,0.7882018089294434
1272,0.5136749744415283,0.7944753170013428
1273,0.47725263237953186,0.6403275728225708
1274,0.5317378640174866,0.7977968454360962
1275,0.45147767663002014,0.80830979347229
1276,0.3898106515407562,0.532782793045044
1277,0.3865436613559723,0.4917949438095093
1278,0.36066362261772156,0.5467225909233093
1279,0.30830052495002747,0.532060444355011
1280,0.3923000991344452,0.47132179141044617
1281,0.3096722662448883,0.6266411542892456
1282,0.30019426345825195,0.5064828395843506
1283,0.3068447411060333,0.5105978846549988
1284,0.36181384325027466,0.6125314831733704
1285,0.3452323079109192,0.9164310693740845
1286,0.37489014863967896,0.4861874580383301
1287,0.35853105783462524,0.5522260069847107
1288,0.6135417819023132,0.5371939539909363
1289,0.6572570204734802,1.775758147239685
1290,0.7533731460571289,0.9390906095504761
1291,0.5729050040245056,0.6343714594841003
1292,0.32640522718429565,0.7490339875221252
1293,0.32893919944763184,0.5883922576904297
1294,0.3319404423236847,0.7190788388252258
1295,0.34896910190582275,0.5544701218605042
1296,0.33240023255348206,0.5261411666870117
1297,0.35440370440483093,0.6771315336227417
1298,0.3460041880607605,0.4605112075805664
1299,0.3464106619358063,0.727174699306488
1300,0.3393577039241791,0.5414660573005676
1301,0.3945426940917969,0.5101900696754456
1302,0.3777564764022827,0.5785483121871948
1303,0.33581066131591797,0.66726154088974
1304,0.38372376561164856,0.7705326676368713
1305,0.35866057872772217,0.8294769525527954
1306,0.41572901606559753,0.6427383422851562
1307,0.5053936839103699,0.5063241124153137
1308,0.33588680624961853,0.7244771718978882
1309,0.3336021900177002,0.9778968095779419
1310,0.5116132497787476,0.5867456793785095
1311,0.5384113788604736,0.6928794980049133
1312,0.45351558923721313,0.5660519599914551
1313,0.398061603307724,1.0431361198425293
1314,0.7730588912963867,0.6313502192497253
1315,0.41031184792518616,0.5807375311851501
1316,0.36269745230674744,0.5344308614730835
1317,0.2993554174900055,0.5293715000152588
1318,0.3017813265323639,0.5311119556427002
1319,0.36948758363723755,0.5209736227989197
1320,0.3923793137073517,0.6648598313331604
1321,0.28562307357788086,0.5300840139389038
1322,0.32773301005363464,0.45682790875434875
1323,0.38683876395225525,0.5075721144676208
1324,0.3447219133377075,0.6920663714408875
1325,0.37940657138824463,0.5568764209747314
1326,0.40097078680992126,0.579990565776825
1327,0.2983589768409729,0.7319050431251526
1328,0.4169124960899353,0.6802510619163513
1329,0.30051660537719727,0.5037935376167297
1330,0.30696022510528564,0.5937750339508057
1331,0.2827985882759094,0.8425193428993225
1332,0.32476693391799927,0.486043244600296
1333,0.29496240615844727,0.5679681897163391
1334,0.26563340425491333,0.4897097647190094
1335,0.2684372365474701,0.5243481397628784
1336,0.2804774343967438,0.564984142780304
1337,0.28033944964408875,0.6128042340278625
1338,0.4581563174724579,0.7675462365150452
1339,0.4772433638572693,0.6695146560668945
1340,0.4926241338253021,0.604870617389679
1341,0.3569567799568176,0.6108405590057373
1342,0.6142203211784363,0.6332405209541321
1343,0.697722852230072,0.8831045031547546
1344,0.7061257362365723,1.31102454662323
1345,0.5995091795921326,0.4763113856315613
1346,0.6146267652511597,0.5863642692565918
1347,1.0286643505096436,0.5158625245094299
1348,0.6865978240966797,2.2922348976135254
1349,0.9936714768409729,1.023187279701233
1350,0.5763563513755798,0.9110028743743896
1351,0.4532930850982666,0.6655354499816895
1352,0.3877357244491577,0.5928562879562378
1353,0.367357462644577,0.7776975035667419
1354,0.5004101991653442,1.0322039127349854
1355,0.7862396836280823,3.765432834625244
1356,3.0536231994628906,2.3268418312072754
1357,2.0949294567108154,2.990678548812866
1358,1.2738689184188843,0.9087909460067749
1359,0.5833508372306824,0.8450506329536438
1360,0.4927661418914795,0.5879894495010376
1361,0.49213966727256775,1.0593290328979492
1362,0.6634141206741333,1.3923612833023071
1363,0.5436823964118958,0.9595049023628235
1364,0.42659664154052734,0.7300475239753723
1365,0.4393901824951172,0.6102507710456848
1366,0.40182122588157654,0.6508393883705139
1367,0.4732620418071747,0.7031673789024353
1368,0.7992267608642578,1.027757167816162
1369,0.46863439679145813,0.5193001627922058
1370,0.3776828348636627,0.5522908568382263
1371,0.3892793357372284,0.689931333065033
1372,0.4171905517578125,0.9366306662559509
1373,0.4090012013912201,0.8195517063140869
1374,0.33837175369262695,0.6151500344276428
1375,0.3432254493236542,0.7110612392425537
1376,0.34688034653663635,0.6621944308280945
1377,0.3808731734752655,0.6579298377037048
1378,0.3593846261501312,0.5938916802406311
1379,0.3256663680076599,0.6415514945983887
1380,0.34049201011657715,0.8964980840682983
1381,0.37435203790664673,0.7175351977348328
1382,0.36410683393478394,0.5864713788032532
1383,0.35828959941864014,0.6001370549201965
1384,0.40200376510620117,0.6953730583190918
1385,0.417501300573349,0.7594828605651855
1386,0.381415456533432,0.5987162590026855
1387,0.38000810146331787,0.7395284175872803
1388,0.3674967885017395,0.7022701501846313
1389,0.5696321725845337,0.6176876425743103
1390,0.459424763917923,0.5996464490890503
1391,0.3288627862930298,0.6061321496963501
1392,0.3627512753009796,1.037867546081543
1393,0.43276089429855347,0.5718626976013184
1394,0.5884832143783569,0.640947163105011
1395,0.6037813425064087,0.8921331167221069
1396,0.428798109292984,0.8110315203666687
1397,0.4611969590187073,0.6612026691436768
1398,0.380866676568985,0.6447334885597229
1399,0.35541290044784546,0.5713783502578735
1400,0.3885229527950287,0.6324490308761597
1401,0.36962050199508667,0.7084261775016785
1402,0.3576136827468872,0.6337780952453613
1403,0.3458763062953949,0.5994867086410522
1404,0.360963374376297,0.7879256010055542
1405,0.36282068490982056,0.6265367865562439
1406,0.3720865249633789,0.6557662487030029
1407,0.399730384349823,0.5918028950691223
1408,0.3484874367713928,0.7341529726982117
1409,0.3506048321723938,0.6658369898796082
1410,0.5035200715065002,0.763292670249939
1411,0.5581218600273132,0.458461731672287
1412,0.43925920128822327,0.9131923317909241
1413,0.48358091711997986,0.6990554332733154
1414,0.48022398352622986,0.7804468274116516
1415,0.42965444922447205,0.5479923486709595
1416,0.3173093795776367,0.5895777344703674
1417,0.3246365189552307,0.5881147980690002
1418,0.5484364628791809,0.7556780576705933
1419,0.43725746870040894,0.7072867751121521
1420,0.348124235868454,0.5891624689102173
1421,0.3381386697292328,0.5553621649742126
1422,0.371474027633667,0.6030840277671814
1423,0.39436471462249756,0.6532567143440247
1424,0.3280177414417267,0.8777074217796326
1425,0.36826246976852417,0.6515031456947327
1426,0.4192090928554535,0.7619980573654175
1427,0.349186509847641,0.6001260280609131
1428,0.36229485273361206,0.557685375213623
1429,0.38960397243499756,0.5539209842681885
1430,0.41477009654045105,0.6247705817222595
1431,0.3334052264690399,0.5955729484558105
1432,0.35757067799568176,0.9949820041656494
1433,0.5938759446144104,0.6150085926055908
1434,0.8698949217796326,0.6737984418869019
1435,0.5088534355163574,1.8558361530303955
1436,0.6096009016036987,0.834439754486084
1437,0.6863774061203003,1.2349352836608887
1438,0.8409666419029236,0.6104191541671753
1439,0.46836864948272705,0.6704906821250916
1440,0.4319348931312561,0.5290489196777344
1441,0.35997411608695984,0.6727273464202881
1442,0.32907599210739136,0.6295416355133057
1443,0.3548971116542816,0.7121551036834717
1444,0.3244664669036865,0.5493477582931519
1445,0.35550248622894287,0.6645581722259521
1446,0.3545616567134857,0.6167560815811157
1447,0.38708794116973877,0.7089168429374695
1448,0.44514477252960205,0.6063233017921448
1449,0.32925722002983093,0.8038424849510193
1450,0.3609601557254791,0.5496383905410767
1451,0.3452655076980591,0.6115390658378601
1452,0.34531766176223755,0.5818714499473572
1453,0.3109699487686157,0.66575026512146
1454,0.31695985794067383,0.6017910242080688
1455,0.32480913400650024,0.5707836747169495
1456,0.32938840985298157,0.7148733139038086
1457,0.40607330203056335,0.6601541638374329
1458,0.6105947494506836,1.1416716575622559
1459,0.6015558838844299,0.7921634912490845
1460,0.36037778854370117,0.6469587683677673
1461,0.35054296255111694,0.6037939190864563
1462,0.46791180968284607,0.6108431220054626
1463,0.3484784960746765,0.8510292768478394
1464,0.4156216084957123,1.3196133375167847
1465,0.4595549702644348,0.5103129744529724
1466,0.7891901135444641,1.078429102897644
1467,0.7445828914642334,0.8356217741966248
1468,0.5081713199615479,0.7628623247146606
1469,0.442524790763855,0.6505613327026367
1470,0.4536469280719757,0.694765031337738
1471,0.40238338708877563,0.7518762350082397
1472,0.40072888135910034,0.9252941608428955
1473,0.5967617034912109,1.4740986824035645
1474,0.45780372619628906,0.6310701966285706
1475,0.3332138955593109,0.659461259841919
1476,0.39345017075538635,0.5098784565925598
1477,0.35827478766441345,0.5522434115409851
1478,0.3842019736766815,0.6785380244255066
1479,0.35697290301322937,0.8751654028892517
1480,0.37619301676750183,0.6809245944023132
1481,0.43396231532096863,0.570239245891571
1482,0.3330017626285553,0.708814263343811
1483,0.3471270501613617,0.6480127573013306
1484,0.3785105049610138,0.8372355699539185
1485,0.43121474981307983,0.8141467571258545
1486,0.4232414662837982,0.8819971680641174
1487,0.567821204662323,0.8843189477920532
1488,0.3875308930873871,0.7278682589530945
1489,0.37917661666870117,0.5264413952827454
1490,0.3269701898097992,0.7601269483566284
1491,0.385375440120697,0.7581096291542053
1492,0.381891131401062,1.2227232456207275
1493,0.6598881483078003,1.289013147354126
1494,0.8665059804916382,0.7677862644195557
1495,0.4976744055747986,0.9121571183204651
1496,0.4645994007587433,0.9494640827178955
1497,0.41954371333122253,0.572242259979248
1498,0.839722752571106,1.0131245851516724
1499,0.5219193696975708,0.9912709593772888


==> hypertuning/nonconvex/poincare/hypertuning_nonconvex_poincare_L_1_N_128_lr_0.01_losses.csv <==
,trainloss,valloss
0,0.07189208269119263,0.008599797263741493
1,0.01538589783012867,0.0024060059804469347
2,0.004895610734820366,0.004561272915452719
3,0.0025679185055196285,0.003099316731095314
4,0.001977376639842987,0.0016273224027827382
5,0.0013576409546658397,0.0012279499787837267
6,0.0012393479701131582,0.0011080157710239291
7,0.0010671988129615784,0.0011372414883226156
8,0.0010782943572849035,0.0010142354294657707
9,0.0009640473290346563,0.0009679425274953246
10,0.0009766336297616363,0.0009489794028922915
11,0.0009387481259182096,0.0010286893229931593
12,0.0010417820885777473,0.0009038324351422489
13,0.0010458921315148473,0.0012524495832622051
14,0.0011421485105529428,0.0008548334008082747
15,0.0009270726586692035,0.0008374109747819602
16,0.0008504919242113829,0.0008386286208406091
17,0.0008801707299426198,0.000866723945364356
18,0.0008047520532272756,0.0007962615345604718
19,0.0008026938885450363,0.0007811112445779145
20,0.0007810883107595146,0.0007672436768189073
21,0.0008129510679282248,0.0010959662031382322
22,0.0010234847432002425,0.0009487334755249321
23,0.0008688121451996267,0.0012243364471942186
24,0.0008985495660454035,0.0007810145616531372
25,0.0007867335225455463,0.0007472466095350683
26,0.0007295774994418025,0.0007336576818488538
27,0.0007243322324939072,0.0007143197581171989
28,0.0007065518875606358,0.0006951977265998721
29,0.0007484364905394614,0.000885200803168118
30,0.0009764243732206523,0.0025485313963145018
31,0.0015697404742240906,0.0011412787716835737
32,0.000791223079431802,0.0006929996889084578
33,0.0006864668102934957,0.0007916054455563426
34,0.0009972123662009835,0.0013572521274909377
35,0.0011574391974136233,0.0021502228919416666
36,0.0013169503072276711,0.0007743639289401472
37,0.0007758972351439297,0.0006578700849786401
38,0.0007374354754574597,0.0006862136069685221
39,0.000660439720377326,0.0007092064479365945
40,0.0006420228164643049,0.0008136621909216046
41,0.0008443459519185126,0.0007557380013167858
42,0.0006552032427862287,0.000626635504886508
43,0.0006211195141077042,0.0014467102009803057
44,0.0008811657899059355,0.000636370328720659
45,0.0007885193335823715,0.0007781959138810635
46,0.0006818943074904382,0.0013971038861200213
47,0.0008492582710459828,0.0007540349615737796
48,0.0006466324557550251,0.0006367563037201762
49,0.0006591916899196804,0.0006853324011899531
50,0.0007452800055034459,0.0011113632936030626
51,0.0008033416233956814,0.0010844686767086387
52,0.000891824543941766,0.0006092219846323133
53,0.0006553769926540554,0.0005821018712595105
54,0.0007284843595698476,0.0006432218360714614
55,0.0005817541386932135,0.0006851706421002746
56,0.0006647100672125816,0.0007786396890878677
57,0.0005624341429211199,0.0005542609142139554
58,0.0005187466158531606,0.000623006431851536
59,0.0005276605952531099,0.0006704808329232037
60,0.000700325530488044,0.0005685300566256046
61,0.0005321554490365088,0.0005307396058924496
62,0.000579705520067364,0.0007969993748702109
63,0.0005738293402828276,0.0015670499997213483
64,0.0012888144701719284,0.0016890567494556308
65,0.0008518302347511053,0.0005378929199650884
66,0.0007994930492714047,0.0016792179085314274
67,0.0008825534023344517,0.001410430297255516
68,0.0008540935232304037,0.0005352021544240415
69,0.0005601809243671596,0.0005306433886289597
70,0.0005164208123460412,0.0005810818984173238
71,0.000436928472481668,0.0005507842870429158
72,0.0004147021099925041,0.0006899867439642549
73,0.0004580573586281389,0.0005513183423317969
74,0.0004329082148615271,0.0006288147415034473
75,0.0004411571135278791,0.0005103237344883382
76,0.0004186542646493763,0.000612946052569896
77,0.00043980590999126434,0.0005315515445545316
78,0.00048918736865744,0.0006759883253835142
79,0.0006601369823329151,0.0008268109522759914
80,0.0006843451410531998,0.0007855970179662108
81,0.0007542885141447186,0.0010817375732585788
82,0.0006484778132289648,0.0009349731844849885
83,0.0005813408060930669,0.0008782076183706522
84,0.0005588253261521459,0.0005360845825634897
85,0.00040055267163552344,0.000535855651833117
86,0.00040789099875837564,0.000620472535956651
87,0.00042163892067037523,0.0004922811640426517
88,0.0004984365659765899,0.0005192779935896397
89,0.0003951437247451395,0.0005597650306299329
90,0.00035280847805552185,0.0006745180580765009
91,0.00039673285209573805,0.000937775825150311
92,0.000608310045208782,0.0005440383101813495
93,0.00034775363747030497,0.0007989965961314738
94,0.00046911122626625,0.0008850762387737632
95,0.0005037473747506738,0.0005715630832128227
96,0.0004715916293207556,0.0005803967942483723
97,0.0010516323382034898,0.0007989439181983471
98,0.00047419927432201803,0.0007218855898827314
99,0.0004818096349481493,0.0007081537041813135
100,0.00042284882511012256,0.0006739391828887165
101,0.00037488204543478787,0.0007707249606028199
102,0.0003558010212145746,0.0006872769445180893
103,0.000504856463521719,0.0007913405424915254
104,0.0003485906927380711,0.0005376952467486262
105,0.0003154330770485103,0.0005788775160908699
106,0.0003674478502944112,0.000603838823735714
107,0.00033821226679719985,0.0005645401543006301
108,0.00040832775994203985,0.000589482020586729
109,0.0004305880574975163,0.0011028643930330873
110,0.0006097686709836125,0.0006938716396689415
111,0.0006061765598133206,0.0005759806372225285
112,0.0005166814080439508,0.0008317033061757684
113,0.0004503861127886921,0.0006213936721906066
114,0.00032108533196151257,0.0006013314123265445
115,0.00032462659873999655,0.0005781024228781462
116,0.00045360540389083326,0.0005760659114457667
117,0.0003394618979655206,0.0006660875515080988
118,0.0003496734134387225,0.0005890255561098456
119,0.00032894453033804893,0.0009012133814394474
120,0.0004929545684717596,0.0005491761257871985
121,0.00042497224058024585,0.0005526430322788656
122,0.000420135329477489,0.000540911394637078
123,0.0003431786608416587,0.0006510319653898478
124,0.0004178770468570292,0.0006041396991349757
125,0.00046650649164803326,0.0007793008699081838
126,0.0004843364004045725,0.0011052293702960014
127,0.0005392235470935702,0.0009565593209117651
128,0.00045158492866903543,0.0005238102748990059
129,0.00027681654319167137,0.0006517686997540295
130,0.0004409220127854496,0.0009897986892610788
131,0.0007357521681115031,0.0005511777708306909
132,0.000513145700097084,0.00047360407188534737
133,0.0002995779796037823,0.0005597495473921299
134,0.00037305173464119434,0.0007034317241050303
135,0.0002941757265944034,0.0006010895594954491
136,0.0003397945547476411,0.0005855446215718985
137,0.00032407371327281,0.0006798496469855309
138,0.00031664405832998455,0.0005207957583479583
139,0.00029760869801975787,0.0005517813842743635
140,0.00026415183674544096,0.0005878601805306971
141,0.0002978703996632248,0.0008791331201791763
142,0.000376278068870306,0.000574423698708415
143,0.0003152121207676828,0.0007030381239019334
144,0.00029610696947202086,0.0005211853422224522
145,0.00025403176550753415,0.0005274645518511534
146,0.00034446496283635497,0.0006323817651718855
147,0.000393810827517882,0.0010140162194147706
148,0.0004896685131825507,0.0006874314858578146
149,0.0003256303316447884,0.0004991487367078662
150,0.00028767879121005535,0.0006383704021573067
151,0.00027663391665555537,0.0005560931167565286
152,0.000280606938758865,0.0006559874163940549
153,0.0003466006019152701,0.001387893222272396
154,0.0007558029610663652,0.0004483113589230925
155,0.0004491005383897573,0.0007265591993927956
156,0.0003671379236038774,0.0010312498779967427
157,0.0004253797233104706,0.0006343134446069598
158,0.0003726603463292122,0.0006878523854538798
159,0.0003291259054094553,0.0007413629209622741
160,0.0003163987130392343,0.0006039165891706944
161,0.0003765328729059547,0.0005759649793617427
162,0.00030712562147527933,0.0005295858718454838
163,0.00034415157278999686,0.0007868875400163233
164,0.00032193335937336087,0.0005386530538089573
165,0.0003935149870812893,0.0014385803369805217
166,0.0009490990778431296,0.000778555462602526
167,0.0007216998492367566,0.0006720871897414327
168,0.00031751717324368656,0.0005876630311831832
169,0.000261804205365479,0.0005926401354372501
170,0.00028712511993944645,0.0005716117448173463
171,0.0002775598841253668,0.0005678042653016746
172,0.0002890239702537656,0.000619885919149965
173,0.00033198256278410554,0.0005614377441816032
174,0.0004048233386129141,0.0010218294337391853
175,0.0003978550957981497,0.0005701911868527532
176,0.00032001492218114436,0.0006816578679718077
177,0.0002674717106856406,0.0006461050361394882
178,0.0004891112330369651,0.0006297198124229908
179,0.0004139000957366079,0.0006864073220640421
180,0.0004239626578055322,0.0004478845512494445
181,0.0002576687256805599,0.0006694617914035916
182,0.00033128069480881095,0.0006509438389912248
183,0.0002683133934624493,0.0007138869259506464
184,0.0004170001484453678,0.0005493265925906599
185,0.00033411721233278513,0.0007442322676070035
186,0.0002578931744210422,0.0005014376947656274
187,0.00023349252296611667,0.0006213648593984544
188,0.0002921020204667002,0.0006052368553355336
189,0.00028813161770813167,0.0005461906548589468
190,0.0003165390808135271,0.0005419651279225945
191,0.00024224155640695244,0.0007743063615635037
192,0.00040640743100084364,0.001330933184362948
193,0.0005859151133336127,0.0008084671571850777
194,0.0005667952354997396,0.001182224485091865
195,0.00047462384100072086,0.0005742937792092562
196,0.00025390484370291233,0.0005698769818991423
197,0.0002786718250717968,0.0006247912533581257
198,0.0002910047769546509,0.0005213871481828392
199,0.0002577825798653066,0.0006101310718804598
200,0.0003344115393701941,0.0006178832845762372
201,0.0004887562827207148,0.0007779665756970644
202,0.000466715544462204,0.0006005991599522531
203,0.00028359476709738374,0.0005243340856395662
204,0.0002507984172552824,0.0005524224834516644
205,0.0002517958346288651,0.0007141660316847265
206,0.0003032421809621155,0.0007575757335871458
207,0.0003108888049609959,0.0005352655425667763
208,0.0002316325408173725,0.0005758968181908131
209,0.00023946627334225923,0.0006028300267644227
210,0.0002544094459153712,0.0005199770093895495
211,0.00025804273900575936,0.0005288086831569672
212,0.0002322572545381263,0.0006903583416715264
213,0.0002861614339053631,0.0005527947214432061
214,0.0003736787475645542,0.0006418612319976091
215,0.0002800671209115535,0.0007934254826977849
216,0.00030506146140396595,0.0005489449249580503
217,0.00022012398403603584,0.0005135232931934297
218,0.0003060591116081923,0.0005992174264974892
219,0.0002815451589412987,0.0007903301157057285
220,0.00043670422746799886,0.0004631277406588197
221,0.0004014562873635441,0.000862704764585942
222,0.00045486114686354995,0.0005837603821419179
223,0.0003206069231964648,0.000565017166081816
224,0.0003135613224003464,0.000545342976693064
225,0.00023082748521119356,0.0008582744630984962
226,0.0004981557140126824,0.000779106980189681
227,0.00046887408825568855,0.0006121539045125246
228,0.00033291004365310073,0.0009037095005623996
229,0.00033512667869217694,0.0005008250591345131
230,0.000407360028475523,0.0005021888064220548
231,0.00032088879379443824,0.0006479393923655152
232,0.00024927977938205004,0.0006469350191764534
233,0.00024300432414747775,0.0005629379884339869
234,0.0004320104490034282,0.000922816339880228
235,0.0004251931677572429,0.0007148052100092173
236,0.0004293711099307984,0.0005234472919255495
237,0.0002829227305483073,0.0006571428384631872
238,0.00036505176103673875,0.0005457265651784837
239,0.0005078933900222182,0.0006195959867909551
240,0.0005368263809941709,0.0008582108421251178
241,0.000516147818416357,0.0006733047193847597
242,0.0002478786918800324,0.0006478364812210202
243,0.00027575454441830516,0.0005222451291047037
244,0.00022352537780534476,0.000523809518199414
245,0.0002460438699927181,0.0008591745281592011
246,0.00031830568332225084,0.0005453835474327207
247,0.0002716582384891808,0.0007531646988354623
248,0.0003500220482237637,0.0009643866796977818
249,0.0004680865094996989,0.0009276873315684497
250,0.0003545357321854681,0.0006374199292622507
251,0.00028439759626053274,0.0005686491494998336
252,0.000332505936967209,0.0006474753608927131
253,0.0002127758925780654,0.0005442349356599152
254,0.0002247567317681387,0.0005398921202868223
255,0.0002786270633805543,0.0010749574285000563
256,0.0003701015957631171,0.0005987784243188798
257,0.0002408002910669893,0.0005482343258336186
258,0.00020951646729372442,0.0006318172672763467
259,0.00029863405507057905,0.0008645019843243062
260,0.0003844356688205153,0.0010354837868362665
261,0.0004422070342116058,0.002542621223255992
262,0.0013371770037338138,0.0016941328067332506
263,0.0006356647936627269,0.001582903671078384
264,0.0007865065126679838,0.0006491680978797376
265,0.000452181207947433,0.0005569613422267139
266,0.0002990314969792962,0.0006115643191151321
267,0.00022471924603451043,0.0006324914284050465
268,0.0003083351766690612,0.0005488257156684995
269,0.00028166957781650126,0.0005482019041664898
270,0.0003023745375685394,0.0006116199074313045
271,0.00033531751250848174,0.0006694779731333256
272,0.00035030036815442145,0.0007075328030623496
273,0.00032439673668704927,0.0005452114855870605
274,0.00027538923313841224,0.0006059656152501702
275,0.00040831195656210184,0.001105110626667738
276,0.0005849500303156674,0.0005218696896918118
277,0.000377248419681564,0.0005871385219506919
278,0.0006734463386237621,0.0021333806216716766
279,0.0010867216624319553,0.0006976487347856164
280,0.0004945235559716821,0.0007850016700103879
281,0.000334263255354017,0.0006338463281281292
282,0.00033320815418846905,0.0006530379760079086
283,0.0003019578871317208,0.0005314681329764426
284,0.0002718434843700379,0.0005179866566322744
285,0.00024537279387004673,0.0010715957032516599
286,0.0004103149694856256,0.0005826267297379673
287,0.0002576179977040738,0.0005897601949982345
288,0.00027675347519107163,0.0005502388812601566
289,0.0003047392820008099,0.0009876578114926815
290,0.0003548729873728007,0.0011261379113420844
291,0.00047144471318461,0.0005327068502083421
292,0.0004149111919105053,0.0006866526091471314
293,0.0003003333986271173,0.0005951512139290571
294,0.00020108600438106805,0.0007350998930633068
295,0.0002359376521781087,0.000496797903906554
296,0.00020674917323049158,0.0006193535518832505
297,0.00022181065287441015,0.0006287786527536809
298,0.0002306267706444487,0.000576689257286489
299,0.0002318993938388303,0.000671716989018023
300,0.00023842153314035386,0.0005270218825899065
301,0.0002937557874247432,0.0005970633937977254
302,0.0002783454838208854,0.0005679953610524535
303,0.00024716524058021605,0.0006430658395402133
304,0.00020336567831691355,0.0005883702542632818
305,0.00020900760137010366,0.0005732791032642126
306,0.0002092999202432111,0.0005976481479592621
307,0.00022069211991038173,0.0006362054846249521
308,0.0002596722333692014,0.0006719244411215186
309,0.00020537020463962108,0.0005481336847878993
310,0.00020786684763152152,0.0005166624905541539
311,0.0002344341337447986,0.0005722267087548971
312,0.0002012384356930852,0.0007264116429723799
313,0.0003663153911475092,0.0005061663105152547
314,0.0002435163623886183,0.0005285071092657745
315,0.00019979797070845962,0.0005699136527255177
316,0.00018506748892832547,0.0006491219392046332
317,0.0003009616630151868,0.00067904096795246
318,0.00024284725077450275,0.0005018083611503243
319,0.00026963031268678606,0.0009255616459995508
320,0.00033177612931467593,0.0004974737530574203
321,0.00028295625816099346,0.0006959159509278834
322,0.00021544215269386768,0.0005804316024295986
323,0.00021669850684702396,0.0005731364362873137
324,0.00019727965991478413,0.0005196360289119184
325,0.0002500255359336734,0.0008470953325740993
326,0.0003930697566829622,0.0005462804110720754
327,0.0003191784198861569,0.000536941341124475
328,0.0002646096399985254,0.0005269603570923209
329,0.0002684511127881706,0.0005533101502805948
330,0.00026901334058493376,0.0005645013879984617
331,0.00022505134984385222,0.000567612936720252
332,0.00023819292255211622,0.000606598739977926
333,0.00021601526532322168,0.0005710928817279637
334,0.00019588602299336344,0.0005096264649182558
335,0.00021442834986373782,0.0005024870042689145
336,0.00025507021928206086,0.0006246829871088266
337,0.00023160212731454521,0.0005798719357699156
338,0.00018407072639092803,0.0004763375036418438
339,0.0001802053884603083,0.0005778786144219339
340,0.00018771430768538266,0.0005455512437038124
341,0.00020284003403503448,0.0005591469234786928
342,0.00018795227515511215,0.0005556985852308571
343,0.00024507372290827334,0.0005277189775370061
344,0.0002505321754142642,0.0006084964843466878
345,0.00017624686006456614,0.0005663740448653698
346,0.00020554543880280107,0.0005251776892691851
347,0.00021859251137357205,0.000652263464871794
348,0.0003420783032197505,0.0007795412675477564
349,0.00023982053971849382,0.0006034462712705135
350,0.0002469953033141792,0.0005929935723543167
351,0.00022368952340912074,0.0005132647347636521
352,0.0002183963224524632,0.000639316625893116
353,0.0002728371473494917,0.0005423197872005403
354,0.00023266742937266827,0.0005984831950627267
355,0.00029724216437898576,0.0006796931847929955
356,0.00021259459026623517,0.0004674275405704975
357,0.00017565544112585485,0.0006026930059306324
358,0.0002160005969926715,0.000503507733810693
359,0.00020807735563721508,0.0005432389443740249
360,0.0001766752393450588,0.0005427169962786138
361,0.00018516380805522203,0.0005880948156118393
362,0.00021190648840274662,0.0005615703412331641
363,0.00018203744548372924,0.0005288480315357447
364,0.00018920103320851922,0.0006821856368333101
365,0.00021558953449130058,0.0005942215211689472
366,0.00020330546249169856,0.0006015917169861495
367,0.00025929283583536744,0.0005476283258758485
368,0.00018429418560117483,0.0005281182238832116
369,0.0001896787143778056,0.0005366287659853697
370,0.00020032862084917724,0.0005779374041594565
371,0.00021933583775535226,0.0005519612459465861
372,0.0002814974868670106,0.0005532409995794296
373,0.00025264479336328804,0.0005465929862111807
374,0.00017490140453446656,0.0004473666485864669
375,0.0001738234714139253,0.0005319025367498398
376,0.0002412688481854275,0.0007761074230074883
377,0.0002821505186147988,0.0006718907388858497
378,0.0003569370601326227,0.0006966933142393827
379,0.0002494692453183234,0.0005896335933357477
380,0.0002540287678129971,0.0007948644342832267
381,0.0002585990005172789,0.0006130638066679239
382,0.00016761274309828877,0.0006524164346046746
383,0.00018196359451394528,0.0005351162399165332
384,0.00017597067926544696,0.0005481832195073366
385,0.00019480666378512979,0.0005882861441932619
386,0.0001853638532338664,0.0004817155422642827
387,0.0001724779576761648,0.0006194909801706672
388,0.00020453020988497883,0.0005429770681075752
389,0.0002070071641355753,0.0005146741168573499
390,0.00021506087796296924,0.0005207999492995441
391,0.0002524280280340463,0.0005166774499230087
392,0.000211519785807468,0.0005519096157513559
393,0.000190294100320898,0.0004800248716492206
394,0.00023862194211687893,0.0005276402225717902
395,0.00019426827202551067,0.00048106294707395136
396,0.0002714094880502671,0.0007812121766619384
397,0.00035912563907913864,0.000641549180727452
398,0.00031210226006805897,0.00044572135084308684
399,0.0002207215002272278,0.0005568239139392972
400,0.00021000920969527215,0.0006690862355753779
401,0.0002081212733173743,0.0005504760192707181
402,0.00018146581714972854,0.0004962689708918333
403,0.00016878753376659006,0.0005665217177011073
404,0.00024578877491876483,0.000489276775624603
405,0.0001814046554500237,0.0005386238917708397
406,0.000212513143196702,0.0004746303311549127
407,0.00017750519327819347,0.0005337823531590402
408,0.00023901512031443417,0.00047626637388020754
409,0.0001945844414876774,0.00048742411308921874
410,0.00016607643919996917,0.0006052386597730219
411,0.000197940316866152,0.0006358668324537575
412,0.00023057387443259358,0.00047776527935639024
413,0.00018096400890499353,0.00047624364378862083
414,0.0001632676285225898,0.0004813346022274345
415,0.00017879701044876128,0.000637523946352303
416,0.0001797792356228456,0.0004973211325705051
417,0.00017006229609251022,0.0006318959640339017
418,0.00021618961181957275,0.00048173966933973134
419,0.0001765008200891316,0.0005112798535265028
420,0.0002021441177930683,0.0005360795184969902
421,0.00019803519535344094,0.0006239099311642349
422,0.00023377542675007135,0.0005094643565826118
423,0.00018748566799331456,0.0005834788316860795
424,0.00028052032575942576,0.0004857558524236083
425,0.00023248929937835783,0.0005529563059099019
426,0.0002104367595165968,0.0005269889370538294
427,0.00024074410612229258,0.0004777856229338795
428,0.00020121963461861014,0.0004947479465045035
429,0.00019742493168450892,0.0006097008590586483
430,0.0002022708795266226,0.0004524126707110554
431,0.00019440939649939537,0.0005363067029975355
432,0.00021166133228689432,0.0005673449486494064
433,0.00035848739207722247,0.0005978933768346906
434,0.00030323598184622824,0.0004748231149278581
435,0.0002293806173838675,0.0004773015680257231
436,0.00017166715406347066,0.0004833480343222618
437,0.00017417514754924923,0.0005268011591397226
438,0.0001762514584697783,0.0005391592858359218
439,0.00021010062482673675,0.0005754901794716716
440,0.00020932723418809474,0.0006040539010427892
441,0.00030501349829137325,0.0006829298217780888
442,0.00029548295424319804,0.0005129107157699764
443,0.00026867209817282856,0.00048087775940075517
444,0.00016244269500020891,0.0005612827953882515
445,0.00017998680414166301,0.0004881173372268677
446,0.000171510357176885,0.0005148584605194628
447,0.00021184058277867734,0.0005488476017490029
448,0.00019699714903254062,0.00048170756781473756
449,0.00016783039609435946,0.0005069822655059397
450,0.0002024749992415309,0.0006391786737367511
451,0.00021391479822341353,0.00041675305692479014
452,0.00017319976177532226,0.0005461493274196982
453,0.00014928453310858458,0.0004634909564629197
454,0.00014195982657838613,0.0004749416548293084
455,0.00018715718761086464,0.0005082476418465376
456,0.00015508716751355678,0.0005051990738138556
457,0.00016434457211289555,0.0005227778456173837
458,0.00020394218154251575,0.00046256353380158544
459,0.00017979691619984806,0.0005186594207771122
460,0.0001929482677951455,0.0005466949660331011
461,0.00018164220091421157,0.0005095410742796957
462,0.00015569503011647612,0.00048814687761478126
463,0.0001413519203197211,0.00046259898226708174
464,0.00016222696285694838,0.0005230250535532832
465,0.0001568688458064571,0.00042229206883348525
466,0.00014864567492622882,0.0005830166628584266
467,0.0001374238054268062,0.0005074189975857735
468,0.00017183576710522175,0.0004869647673331201
469,0.0002087289612973109,0.0006255187327042222
470,0.00019931618589907885,0.0006091102841310203
471,0.0001897611073218286,0.0004527480632532388
472,0.00013311723887454718,0.0005068769096396863
473,0.00017071820911951363,0.0005265770596452057
474,0.0001600033137947321,0.00046433499664999545
475,0.00017363342340104282,0.0005787228001281619
476,0.00020199123537167907,0.0004947599372826517
477,0.00018901473958976567,0.0005606252234429121
478,0.0001581972319399938,0.000448957784101367
479,0.00013606563152279705,0.000485922530060634
480,0.00013114417379256338,0.0004707428452093154
481,0.00013498132466338575,0.0004687197506427765
482,0.00014794227899983525,0.0005062054842710495
483,0.00012949250231031328,0.00045920125558041036
484,0.00014334273873828351,0.0004660713311750442
485,0.0001302967721130699,0.0004974178737029433
486,0.00012906122719869018,0.0004497085465118289
487,0.00015597640594933182,0.0004919611965306103
488,0.0001472792064305395,0.0004865107766818255
489,0.000193199171917513,0.0005442738765850663
490,0.0001633895153645426,0.00045276639866642654
491,0.0001475594617659226,0.0004613255732692778
492,0.00014482357073575258,0.00045011541806161404
493,0.00014802550140302628,0.0005525065353140235
494,0.00013910571578890085,0.0005761852371506393
495,0.0002538997505325824,0.0006151829729788005
496,0.0002868616138584912,0.00058644829550758
497,0.0002043743006652221,0.0006307862931862473
498,0.0002729732950683683,0.0006146409432403743
499,0.00024839292746037245,0.0004994275514036417
500,0.0002765160461422056,0.0006707274587824941
501,0.0002431879547657445,0.00039619801100343466
502,0.00022571292356587946,0.0005485374131239951
503,0.00017724215285852551,0.0005090361810289323
504,0.00016082187357824296,0.000492337450850755
505,0.00015023622836451977,0.00041768382652662694
506,0.0001478154445067048,0.0004988721921108663
507,0.00018848376930691302,0.0008393916068598628
508,0.00032435866887681186,0.0006355565274134278
509,0.00024282422964461148,0.0006040888838469982
510,0.0001502978993812576,0.0004976594937033951
511,0.00024360854877159,0.00045161208254285157
512,0.0002941891725640744,0.0004982039099559188
513,0.0002799274807330221,0.0003545722574926913
514,0.00023002181842457503,0.0005432806792668998
515,0.00024591508554294705,0.0006789150647819042
516,0.0003389682387933135,0.0006213676533661783
517,0.00021021808788646013,0.0005589796928688884
518,0.00022414462000597268,0.0005791679723188281
519,0.00019004034402314574,0.00044718204298987985
520,0.0001728535717120394,0.0005104052252136171
521,0.00015674666792619973,0.00048304779920727015
522,0.00020679070439655334,0.0004983129329048097
523,0.00028945610392838717,0.0007689488702453673
524,0.0002808267017826438,0.0006166129023768008
525,0.0001883527438621968,0.0004724971659015864
526,0.0001756245328579098,0.00048760100617073476
527,0.00016986033006105572,0.0004912852309644222
528,0.00018022305448539555,0.0007588290027342737
529,0.0003121692861896008,0.0008316125604324043
530,0.0003929813392460346,0.0007801861502230167
531,0.00022260549303609878,0.0004452412249520421
532,0.00016183307161554694,0.0005004810518585145
533,0.00014912178448867053,0.00048620355664752424
534,0.00014387769624590874,0.0004344914632383734
535,0.00017292273696511984,0.0005481130792759359
536,0.00015828580944798887,0.00044613744830712676
537,0.00018208751862403005,0.0005424788687378168
538,0.00024470902280882,0.0006279783556237817
539,0.0003323005512356758,0.000737363938242197
540,0.00033132819226011634,0.0005312394350767136
541,0.0003054642875213176,0.0006963202613405883
542,0.0003083203046116978,0.0005188488867133856
543,0.0002596715639811009,0.0004987500724382699
544,0.0002275827864650637,0.0004943344392813742
545,0.00017295278667006642,0.000539242522791028
546,0.0001799875608412549,0.0004627141752280295
547,0.00016088543634396046,0.0004836828156840056
548,0.0002095282543450594,0.0004660307022277266
549,0.00017089716857299209,0.0004788927617482841
550,0.00016631101607345045,0.00081449473509565
551,0.0003273552283644676,0.0005184912006370723
552,0.00023860862711444497,0.0004474261950235814
553,0.00023258493456523865,0.0005739876651205122
554,0.0002096280368277803,0.0005750396521762013
555,0.0002105970197590068,0.0005213306867517531
556,0.00020843377569690347,0.0004891438875347376
557,0.00016169996524695307,0.00047598828678019345
558,0.00015082152094691992,0.00046803496661596
559,0.0001492459123255685,0.0004663031722884625
560,0.0001723890600260347,0.00046020612353459
561,0.00014170084614306688,0.00046214787289500237
562,0.00014098314568400383,0.00043678050860762596
563,0.00015110815002117306,0.00047514360630884767
564,0.0001620550756342709,0.0004618203965947032
565,0.0001811864203773439,0.0004925276152789593
566,0.00017777881294023246,0.0004713383677881211
567,0.00015316138160414994,0.0005061617121100426
568,0.00020722004410345107,0.00040270035970024765
569,0.00020367500837892294,0.0005662250914610922
570,0.0002009458839893341,0.00046642014058306813
571,0.00015727676509413868,0.0004807240911759436
572,0.00014842429663985968,0.0004138485237490386
573,0.00015503277245443314,0.0006567253149114549
574,0.00022038209135644138,0.0004577619256451726
575,0.0001682655420154333,0.00047113621258176863
576,0.00015551572141703218,0.000415689661167562
577,0.00018952532263938338,0.0004629817558452487
578,0.00019962660735473037,0.0004691826179623604
579,0.00015344866551458836,0.000440987350884825
580,0.0001440597407054156,0.000525384210050106
581,0.0002323556982446462,0.0006042030290700495
582,0.0002315037854714319,0.0005747366230934858
583,0.000299394188914448,0.0005128953489474952
584,0.00021101369929965585,0.000477500056149438
585,0.00016942356887739152,0.0005776972393505275
586,0.0001891853753477335,0.0004912962322123349
587,0.0001858621690189466,0.00046048418153077364
588,0.0002253527782158926,0.0005803591338917613
589,0.00024020222190301865,0.0004590893804561347
590,0.00016195343050640076,0.0005430687451735139
591,0.00018713630561251193,0.0004691269714385271
592,0.00018079215078614652,0.0004817797744181007
593,0.00019748459453694522,0.0004253910155966878
594,0.0001858501200331375,0.0004927276750095189
595,0.0001948213903233409,0.000488796504214406
596,0.00017961555568035692,0.0004190768231637776
597,0.00019087828695774078,0.0004971022135578096
598,0.0001527468702988699,0.0004238532274030149
599,0.00013851735275238752,0.0004502168158069253
600,0.00013352290261536837,0.0004404778010211885
601,0.00014230332453735173,0.0005259957397356629
602,0.00014728482346981764,0.00044965033885091543
603,0.0001439717598259449,0.0005596934934146702
604,0.0001648738543735817,0.00043623181409202516
605,0.00014736184675712138,0.00045045194565318525
606,0.00020590466738212854,0.00044528176658786833
607,0.00019150550360791385,0.0004829535901080817
608,0.0001889472914626822,0.0004660985432565212
609,0.00016330792277585715,0.0004467368416953832
610,0.00018122591427527368,0.000434690184192732
611,0.0001404658250976354,0.0005274128634482622
612,0.00021078316785860807,0.0005622756434604526
613,0.0001846762897912413,0.0004223996074870229
614,0.0001804493658710271,0.0004860616463702172
615,0.00013791256060358137,0.0004593305056914687
616,0.00015527193318121135,0.0005115621024742723
617,0.0001648806210141629,0.00041939812945201993
618,0.00014558786642737687,0.0005071501946076751
619,0.00014550161722581834,0.0005377748748287559
620,0.00024846679298207164,0.0006776612717658281
621,0.0001824006176320836,0.0004092709568794817
622,0.00015704079123679549,0.000610260758548975
623,0.00017813590238802135,0.0005839164950884879
624,0.00019428663654252887,0.0004996665520593524
625,0.00025240256218239665,0.0011496776714920998
626,0.0004110468435101211,0.000736816436983645
627,0.00028517376631498337,0.0004816609143745154
628,0.00023509036691393703,0.0005266873631626368
629,0.0003257068747188896,0.0004148651205468923
630,0.00020619317365344614,0.0005877108778804541
631,0.0002172102831536904,0.0005481447442434728
632,0.0003508208319544792,0.00041059721843339503
633,0.0003164554655086249,0.0008155421819537878
634,0.0003318244416732341,0.0006040628650225699
635,0.00027840209077112377,0.0005660273600369692
636,0.00024309693253599107,0.0005193030228838325
637,0.0002286878734594211,0.00044525685370899737
638,0.000211114835110493,0.0004962924285791814
639,0.00019166246056556702,0.0005771550349891186
640,0.00019798906578216702,0.0005275082075968385
641,0.00027214796864427626,0.00037388314376585186
642,0.00018105056369677186,0.0005868415464647114
643,0.00017627804481890053,0.0003977625456172973
644,0.00021466755424626172,0.0005353679298423231
645,0.000195244254427962,0.00043323234422132373
646,0.00015018379781395197,0.00045710394624620676
647,0.0001361593313049525,0.00041469483403488994
648,0.0001382443297188729,0.0004851783742196858
649,0.00012635887833312154,0.00043161489884369075
650,0.0001319727161899209,0.0005095520173199475
651,0.00013623003906104714,0.00044028557022102177
652,0.00013533231685869396,0.0004909969284199178
653,0.00015837240789551288,0.0005053701461292803
654,0.00016489838890265673,0.0005256971344351768
655,0.00014207199274096638,0.00047226270544342697
656,0.00015412272477988154,0.0004432955465745181
657,0.00019850721582770348,0.00040220265509560704
658,0.00034119514748454094,0.000964835227932781
659,0.00037717053783126175,0.000656791846267879
660,0.00024935801047831774,0.0004722632875200361
661,0.00016726687317714095,0.0004433870199136436
662,0.00017565162852406502,0.0004663468571379781
663,0.00015841179993003607,0.0004589247691910714
664,0.000181165334652178,0.000487860175780952
665,0.00014184173778630793,0.0004699055280070752
666,0.00015247637929860502,0.0005182090681046247
667,0.00018083342001773417,0.0004860582121182233
668,0.00015718078066129237,0.0004790384555235505
669,0.00015953842375893146,0.00045261005288921297
670,0.0001431233249604702,0.0004459179181139916
671,0.0001700337597867474,0.0005872601759620011
672,0.00022506459208671004,0.000444691046141088
673,0.0001843867648858577,0.0006130717811174691
674,0.00020950684847775847,0.0006148064276203513
675,0.00024170569668058306,0.0004762347089126706
676,0.00024935355759225786,0.0005543255247175694
677,0.0002667588123586029,0.0008176486007869244
678,0.0004113981267437339,0.0004333740216679871
679,0.0003581213823053986,0.0006027137278579175
680,0.00037061498733237386,0.000543764210306108
681,0.00029885003459639847,0.000544609734788537
682,0.0002918848185800016,0.0006332974298857152
683,0.00028696234221570194,0.0005640625022351742
684,0.00025154504692181945,0.00045688499812968075
685,0.00024182813649531454,0.000495704123750329
686,0.00024399130779784173,0.0005555801326408982
687,0.00023461447563022375,0.0005070100305601954
688,0.00021831010235473514,0.00048162031453102827
689,0.00021789816673845053,0.0004393348644953221
690,0.00016800234152469784,0.00046922024921514094
691,0.0002105290041072294,0.00047405791701748967
692,0.00017122967983596027,0.00045840436359867454
693,0.000193293351912871,0.00047184532741084695
694,0.00019974664610344917,0.00046350370394065976
695,0.00018101689056493342,0.0004798371810466051
696,0.0002077399694826454,0.00043815060053020716
697,0.000192304200027138,0.0006216249894350767
698,0.00025415251730009913,0.0005406226264312863
699,0.0002383851388003677,0.0004964091349393129
700,0.00020686921197921038,0.000436680595157668
701,0.00017233153630513698,0.00048309977864846587
702,0.00017836208280641586,0.0004771427484229207
703,0.0001770983071764931,0.0004706398758571595
704,0.00019532290752977133,0.0004964827676303685
705,0.00020537614182103425,0.00057902408298105
706,0.00022444453497882932,0.0006137087475508451
707,0.00020507896260824054,0.00047882297076284885
708,0.00017767958343029022,0.0004855895531363785
709,0.00017572611977811903,0.0005392802413553
710,0.00018276955233886838,0.0005165079492144287
711,0.0002130654756911099,0.0004640589468181133
712,0.0002300711057614535,0.0005632602842524648
713,0.0002701635239645839,0.0005083177238702774
714,0.00025197668583132327,0.0004787035577464849
715,0.00026968721067532897,0.0004962668754160404
716,0.00017601913714315742,0.0006010399665683508
717,0.0002298129693372175,0.00046101442421786487
718,0.00017263194604311138,0.0004406733496580273
719,0.00018241787620354444,0.0004689174238592386
720,0.00016983553359750658,0.0005124789895489812
721,0.0001585357531439513,0.0004693738592322916
722,0.00018065667245537043,0.0006915236008353531
723,0.0002690268447622657,0.000556125829461962
724,0.000210372541914694,0.0005217344732955098
725,0.0002121393190464005,0.0005391049198806286
726,0.0001904834934975952,0.00046949100214987993
727,0.00015764927957206964,0.000593152770306915
728,0.00016717083053663373,0.00048293411964550614
729,0.00017245351045858115,0.0006219708011485636
730,0.00028343882877379656,0.0005550875212065876
731,0.00020172700169496238,0.0004718549025710672
732,0.0002146909828297794,0.0005477042286656797
733,0.00021064296015538275,0.0005587446503341198
734,0.00029518362134695053,0.0005382451927289367
735,0.00021057015692349523,0.0004687995824497193
736,0.00019567369599826634,0.0005469919997267425
737,0.00019408178923185915,0.00046584298252128065
738,0.00023661345767322928,0.00046445513726212084
739,0.0002129040949512273,0.0005804908578284085
740,0.00019978995260316879,0.0004915773752145469
741,0.0001782405306585133,0.0004714665119536221
742,0.00016209202294703573,0.000454180029919371
743,0.00016106449766084552,0.0005419436492957175
744,0.00023820031492505223,0.0007324788020923734
745,0.00022930586419533938,0.0005453643389046192
746,0.00019176257774233818,0.0005092659266665578
747,0.0001545971172163263,0.00047008300316520035
748,0.00016621712711639702,0.00045038812095299363
749,0.00013796599523629993,0.0004943087697029114
750,0.00014274536806624383,0.00047832002746872604
751,0.00016311700164806098,0.0005869778105989099
752,0.00042098533594980836,0.0008984465966932476
753,0.0004100241349078715,0.0005800352082587779
754,0.00031051368569023907,0.0005656642024405301
755,0.00022208540758583695,0.0004859242762904614
756,0.00020123309514019638,0.0005144802271388471
757,0.0002014477940974757,0.00055839738342911
758,0.00017611058137845248,0.00046652229502797127
759,0.00016633239283692092,0.0004899462219327688
760,0.00020446839334908873,0.000548366631846875
761,0.00018420051492284983,0.000512452912516892
762,0.00016041449271142483,0.0005232908297330141
763,0.00016512181900907308,0.0005031175096519291
764,0.00016260481788776815,0.00047940362128429115
765,0.00015589635586366057,0.0005854187184013426
766,0.0001878990005934611,0.0004576663486659527
767,0.00015242067456711084,0.0004664442967623472
768,0.00018967031792271882,0.0005421494133770466
769,0.0002425455895718187,0.0005480083636939526
770,0.00021169769752305,0.0005401112721301615
771,0.00016837478324305266,0.00048327716649509966
772,0.0001584327983437106,0.000513641454745084
773,0.00016982413944788277,0.00047435067244805396
774,0.00016187223081942648,0.0005212752148509026
775,0.0001922462834045291,0.0005151960067451
776,0.00021484761964529753,0.00047745154006406665
777,0.00020443557878024876,0.0006604435620829463
778,0.00024405766453128308,0.0004820935719180852
779,0.0002679613244254142,0.000607904396019876
780,0.00026765503571368754,0.0006185189704410732
781,0.00028373568784445524,0.0005354405147954822
782,0.00026950566098093987,0.0006956475554034114
783,0.00022992845333646983,0.0006017040577717125
784,0.000183430704055354,0.0005814984324388206
785,0.00017767262761481106,0.0004912090953439474
786,0.0001610508479643613,0.00048156967386603355
787,0.00019634149794001132,0.00045056018279865384
788,0.0001471745054004714,0.0005614490364678204
789,0.0001963747345143929,0.0005245096399448812
790,0.00014833810564596206,0.0005138603155501187
791,0.00015411253843922168,0.0004809577949345112
792,0.00014078625827096403,0.0005197197897359729
793,0.00016170481103472412,0.00047826682566665113
794,0.00019449352112133056,0.000552349491044879
795,0.00016678818792570382,0.00045636200229637325
796,0.0001692535006441176,0.00048116318066604435
797,0.00016443921776954085,0.0005103418952785432
798,0.00014834331523161381,0.00048801302909851074
799,0.00018974739941768348,0.00047068524872884154
800,0.00020492594921961427,0.0005617868155241013
801,0.00019517791224643588,0.000462889380287379
802,0.00015700537187512964,0.0004706121690105647
803,0.0001533564500277862,0.0004850187397096306
804,0.00017556700913701206,0.0005208543152548373
805,0.00018209690460935235,0.0005345256649889052
806,0.0001622525742277503,0.0005376726621761918
807,0.00020036940986756235,0.0005134462262503803
808,0.00016188857262022793,0.0005251620314083993
809,0.00017131467757280916,0.0005401205271482468
810,0.00017213087994605303,0.0005974574596621096
811,0.00017743358330335468,0.000529994023963809
812,0.00016400364984292537,0.0004927815753035247
813,0.0001584136625751853,0.00047760436427779496
814,0.0001357311848551035,0.00047606369480490685
815,0.00012195910676382482,0.0004945613327436149
816,0.00013117525668349117,0.0005022545228712261
817,0.00015690430882386863,0.0005621438613161445
818,0.00013476271124091,0.0005427298601716757
819,0.00017143595323432237,0.0006413017399609089
820,0.00021061228471808136,0.0005434959894046187
821,0.0001831715926527977,0.0004850974364671856
822,0.00015650018758606166,0.0004911023424938321
823,0.00015074573457241058,0.00048246828373521566
824,0.00015377529780380428,0.0005986701580695808
825,0.00018453832308296114,0.00045759696513414383
826,0.00014941883273422718,0.0005604330799542367
827,0.00016731071809772402,0.00047604169230908155
828,0.00017469444719608873,0.0006282042013481259
829,0.00022538394841831177,0.0005332438740879297
830,0.00021134682174306363,0.0005683541530743241
831,0.00015857738617341965,0.0004990992601960897
832,0.00015753960178699344,0.0004550573357846588
833,0.00013290895731188357,0.000577040365897119
834,0.00014799513155594468,0.0004580020613502711
835,0.00016496780153829604,0.00044250840437598526
836,0.00013147720892447978,0.0006654176977463067
837,0.00021802929404657334,0.0005118903354741633
838,0.00022106702090241015,0.0005592298693954945
839,0.0002315730816917494,0.0005002759862691164
840,0.00028830693918280303,0.0005849787266924977
841,0.00022131869627628475,0.0006444255704991519
842,0.0001644541771383956,0.000501289963722229
843,0.00015938551223371178,0.0005466280854307115
844,0.00019110921130049974,0.0005228907102718949
845,0.0001442399516236037,0.0005502254352904856
846,0.00013725075405091047,0.0004774140252266079
847,0.00013457308523356915,0.00046682634274475276
848,0.0001355503627564758,0.00047514846664853394
849,0.000131293767481111,0.00046558331814594567
850,0.0001130007512983866,0.0005014920607209206
851,0.0001265228056581691,0.0005651836399920285
852,0.00024127318465616554,0.0007047834224067628
853,0.00027841192786581814,0.0006809965707361698
854,0.0002915538498200476,0.0006023133173584938
855,0.00020535434305202216,0.0005545708700083196
856,0.00016762642189860344,0.000579687999561429
857,0.00021435570670291781,0.0005384169635362923
858,0.00018045101023744792,0.0006420616409741342
859,0.0001741476298775524,0.0005177113926038146
860,0.00015893325326032937,0.0005264916690066457
861,0.00014878741058055311,0.0005507176974788308
862,0.0001676840038271621,0.0006166499806568027
863,0.00019349237845744938,0.0005164420581422746
864,0.00022044761863071471,0.0005845273262821138
865,0.0001676643150858581,0.000539597705937922
866,0.00015763261762913316,0.0005430224700830877
867,0.00015799312677700073,0.0005287314997985959
868,0.00014656993153039366,0.000557678984478116
869,0.00015019939746707678,0.0005125332972966135
870,0.00017207409837283194,0.0006061668391339481
871,0.00020699460583273321,0.000581221014726907
872,0.00021609624673146755,0.0005277378368191421
873,0.00020394602324813604,0.0006152046844363213
874,0.00019603113469202071,0.0005852045142091811
875,0.000221702954149805,0.000625947373919189
876,0.00017070754256565124,0.0004943551612086594
877,0.00019250097102485597,0.0005152650410309434
878,0.00014727293455507606,0.0005585079779848456
879,0.00013895526353735477,0.0004915291792713106
880,0.0001400770415784791,0.0005398006760515273
881,0.00013076952018309385,0.000536555249709636
882,0.00013138023496139795,0.0006128698005340993
883,0.00015962912584654987,0.00050246441969648
884,0.00015906062617432326,0.0005791685543954372
885,0.0002084565203404054,0.0005370710860006511
886,0.00020844789105467498,0.0005356853362172842
887,0.00017997690883930773,0.0005304117221385241
888,0.00017266922804992646,0.0005600516451522708
889,0.00017593866505194455,0.0006077783764339983
890,0.00021482325973920524,0.000584098044782877
891,0.0001734579709591344,0.0005591101362369955
892,0.00018421812274027616,0.0006051893578842282
893,0.0001916809706017375,0.000536601000931114
894,0.00017700290482025594,0.0006223054951988161
895,0.0002039753890130669,0.0005110903875902295
896,0.00018806068692356348,0.000511455291416496
897,0.00015089106454979628,0.0005187480128370225
898,0.00014383731468115002,0.0005664109485223889
899,0.00014604470925405622,0.0005864539416506886
900,0.00014449236914515495,0.0005206617061048746
901,0.00018895395623985678,0.0005641687312163413
902,0.0001724838512018323,0.0006104215863160789
903,0.0002573193341959268,0.0006664819666184485
904,0.00020629547361750156,0.0005446880823001266
905,0.00015142808842938393,0.000576459220610559
906,0.00013102109369356185,0.0005634356057271361
907,0.00014176387048792094,0.0007036880124360323
908,0.00014013460895512253,0.0005519535625353456
909,0.00011937056115129963,0.0005728969117626548
910,0.00012840982526540756,0.0006159004988148808
911,0.00015599203470628709,0.0006367489695549011
912,0.00019950962450820953,0.0006452768575400114
913,0.0002081259008264169,0.0005797763005830348
914,0.0001969022414414212,0.0006022038287483156
915,0.00017359598132316023,0.0006974668358452618
916,0.00019924117077607661,0.0005828847642987967
917,0.00016300848801620305,0.0005964921438135207
918,0.00017573274089954793,0.0005207507638260722
919,0.00016105014947243035,0.0005104435258544981
920,0.00013616007345262915,0.000555142352823168
921,0.00012302861432544887,0.0005168896168470383
922,0.00011679659655783325,0.0005476021324284375
923,0.0001363110786769539,0.000543748727068305
924,0.00016615857020951807,0.0005578632699325681
925,0.00014260434545576572,0.0006403684383258224
926,0.0001430980337318033,0.0005356516921892762
927,0.000175069784745574,0.0005330501589924097
928,0.00013121752999722958,0.0005526219611056149
929,0.00012571214756462723,0.0005338237388059497
930,0.00012498197611421347,0.0005297776660881937
931,0.00012877366680186242,0.0005313910078257322
932,0.00011573278607102111,0.0005104021984152496
933,0.00011916652147192508,0.0005530713824555278
934,0.00017386719991918653,0.0007768776267766953
935,0.00018441109568811953,0.0005014854250475764
936,0.0001251482026418671,0.0005160534637980163
937,0.00011259835446253419,0.0004981971578672528
938,0.00011893139162566513,0.0005566885229200125
939,0.00013618326920550317,0.0006745361024513841
940,0.0002457682276144624,0.0005857135984115303
941,0.00019310330389998853,0.0005492577329277992
942,0.00016531921573914587,0.0005217693978920579
943,0.00012829399202018976,0.0006078108563087881
944,0.00012790905020665377,0.0006456122500821948
945,0.00014591474609915167,0.0005424853297881782
946,0.00012448843335732818,0.0005394171457737684
947,0.00011536914098542184,0.0005789030692540109
948,0.00013362898607738316,0.0005580551223829389
949,0.0001231515925610438,0.0005076309316791594
950,0.0001284102618228644,0.000598267070017755
951,0.00016343244351446629,0.0006230982835404575
952,0.0001592637418070808,0.0005450031603686512
953,0.00018753834592644125,0.000538323016371578
954,0.0001786508219083771,0.000562368193641305
955,0.00016815705748740584,0.0007760850712656975
956,0.00023908766161184758,0.0005131307989358902
957,0.0001734866527840495,0.0004937602207064629
958,0.00014930777251720428,0.0006524440832436085
959,0.00014379418280441314,0.0005100616253912449
960,0.00012969218369107693,0.0004989909939467907
961,0.0001279082935070619,0.0006665451801382005
962,0.00013285005115903914,0.0006217831396497786
963,0.00012760695244651288,0.0005178337451070547
964,0.0001126145216403529,0.0005555107491090894
965,0.00013969636347610503,0.0005599288269877434
966,0.00012619519839063287,0.0005010429886169732
967,0.00011277289013378322,0.0005502578569576144
968,0.00010846570512512699,0.000613523880019784
969,0.0001273212255910039,0.0005402975948527455
970,0.00013386223872657865,0.0005615957779809833
971,0.00011372977314749733,0.0005660095484927297
972,0.00011548955808393657,0.0006245143013074994
973,0.00011768552212743089,0.0004964449908584356
974,0.00010229706822428852,0.0005285386578179896
975,0.00010847349039977416,0.0007485498790629208
976,0.00019936154421884567,0.0005284232320263982
977,0.00021047398331575096,0.0006296687643043697
978,0.00015822848945390433,0.0005202158354222775
979,0.0001406211667926982,0.0005995562532916665
980,0.00012107689690310508,0.00049132842104882
981,0.00012974461424164474,0.0005073281354270875
982,0.00014271264080889523,0.0006383840809576213
983,0.00015874678501859307,0.0005589360953308642
984,0.00012360561231616884,0.0005124684539623559
985,0.000123062331113033,0.0005465293070301414
986,0.0001083884562831372,0.0005633354303427041
987,0.00013870322436559945,0.0005291514680720866
988,0.00010966155241476372,0.0005524571752175689
989,0.00012672336015384644,0.0005810330621898174
990,0.00011719535541487858,0.0005237259902060032
991,0.0001287661725655198,0.0004917923361063004
992,0.00016246824816334993,0.0005748847615905106
993,0.00015832064673304558,0.0005895527428947389
994,0.00011892941984115168,0.0005136483232490718
995,0.0001272552617592737,0.0005521122948266566
996,0.00011976253881584853,0.0005811011651530862
997,0.00012119039456592873,0.0005453469348140061
998,0.00011228346556890756,0.0005366497207432985
999,0.00015727768186479807,0.0006526242359541357
1000,0.00014507466403301805,0.0005191113450564444
1001,0.00010488735279068351,0.0005862560356035829
1002,0.00011595342948567122,0.0005258301389403641
1003,0.00011101341806352139,0.0005712432903237641
1004,0.00011912847548956051,0.0005869070300832391
1005,0.00011643669859040529,0.0004962971433997154
1006,0.00010922869842033833,0.000579038925934583
1007,0.0001138221996370703,0.0005694255814887583
1008,9.907320782076567e-05,0.0005277827149257064
1009,0.00011319432087475434,0.0006483791512437165
1010,0.000113495065306779,0.000581403321120888
1011,9.396265522809699e-05,0.0005072297062724829
1012,9.296448843088001e-05,0.0005690273246727884
1013,0.00010091888543684036,0.0006112385308369994
1014,0.00011296524462522939,0.000585787754971534
1015,0.0001092180100386031,0.0005254889256320894
1016,0.00013376493006944656,0.0006028552306815982
1017,0.00020220698206685483,0.0005905471625737846
1018,0.00019911008712369949,0.0005325049278326333
1019,0.0001576402282807976,0.0005924846627749503
1020,0.00015546282520517707,0.0006056922720745206
1021,0.0001947751734405756,0.0006033835234120488
1022,0.0001495260512456298,0.0006009179051034153
1023,0.00018824441940523684,0.0006331498152576387
1024,0.00026775451260618865,0.0006133757415227592
1025,0.00021552904217969626,0.0006508888327516615
1026,0.00018999094027094543,0.0005809068097732961
1027,0.00019287443137727678,0.0006146745872683823
1028,0.00020020846568513662,0.0005784275708720088
1029,0.00014082022244110703,0.0005259942263364792
1030,0.00013593425683211535,0.0005169428768567741
1031,0.0001318191789323464,0.0005313459550961852
1032,0.0001464184606447816,0.0005954204243607819
1033,0.00012092478573322296,0.0005563017912209034
1034,0.00013727269833907485,0.0005941240233369172
1035,0.00016839649470057338,0.0005154676618985832
1036,0.00015275334590114653,0.0005392101593315601
1037,0.00015486631309613585,0.0006707226275466383
1038,0.00016133594908751547,0.0005382400704547763
1039,0.00015029961650725454,0.0006004126043990254
1040,0.00020655682601500303,0.0006456840201281011
1041,0.0002388898574281484,0.0005857944488525391
1042,0.00018152096890844405,0.00052640464855358
1043,0.00014373073645401746,0.0005257650627754629
1044,0.00015102466568350792,0.0007979554939083755
1045,0.00018222085782326758,0.000569190364331007
1046,0.00016187818255275488,0.000650199013762176
1047,0.00014652599929831922,0.0005138859269209206
1048,0.00016382226021960378,0.0006686215638183057
1049,0.0001756165293045342,0.0005791291478089988
1050,0.000141377211548388,0.0005517562385648489
1051,0.00016186128777917475,0.0006145313964225352
1052,0.00013271425268612802,0.0005431859754025936
1053,0.00013652967754751444,0.0005602924502454698
1054,0.00013736930850427598,0.0005324380472302437
1055,0.00012608534598257393,0.0005545597523450851
1056,0.000117250565381255,0.0006101791514083743
1057,0.00015624347724951804,0.0004926370456814766
1058,0.00014504302816931158,0.0006126938969828188
1059,0.00015230536519084126,0.0006667082780040801
1060,0.00021371865295805037,0.0006235457840375602
1061,0.00026344615616835654,0.0007766729104332626
1062,0.0002819208602886647,0.000580629042815417
1063,0.0002814874751493335,0.0005674559506587684
1064,0.00025929755065590143,0.0006037983112037182
1065,0.00017167704936582595,0.0005638290313072503
1066,0.0001711645454633981,0.0005100007983855903
1067,0.0001608214806765318,0.000606386864092201
1068,0.00021338039368856698,0.0007908632978796959
1069,0.000275524245807901,0.0005702290218323469
1070,0.00024789487360976636,0.0005982833681628108
1071,0.00021198600006755441,0.0005599093856289983
1072,0.00019335366960149258,0.0005494882934726775
1073,0.00015597925812471658,0.000576998048927635
1074,0.00015991865075193346,0.0005437078652903438
1075,0.00019381548918318003,0.0006142964703030884
1076,0.00020853929163422436,0.0006363443098962307
1077,0.00019301747670397162,0.0005972043145447969
1078,0.00016685032460372895,0.0005391614395193756
1079,0.0001808980741770938,0.0006271633901633322
1080,0.00016348592180293053,0.0005961977294646204
1081,0.00013410307292360812,0.0005764606758020818
1082,0.00014840828953310847,0.000700741249602288
1083,0.00016258421237580478,0.0005509128677658737
1084,0.00014001487579662353,0.0005791077273897827
1085,0.00016970245633274317,0.0006184799713082612
1086,0.000209851743420586,0.0007155514322221279
1087,0.00023773651628289372,0.0006855389219708741
1088,0.00020087836310267448,0.000602073734626174
1089,0.0002418659714749083,0.0008022644324228168
1090,0.0002622427127789706,0.0006485327612608671
1091,0.00018513445684220642,0.0006517455913126469
1092,0.00017209217185154557,0.0005323452642187476
1093,0.00014736266166437417,0.0006003403104841709
1094,0.00015655324386898428,0.0005488580209203064
1095,0.00013637650408782065,0.0005985047901049256
1096,0.0001851207052823156,0.0005543235456570983
1097,0.0001883038057712838,0.0005825647385790944
1098,0.00019772998348344117,0.0006657972699031234
1099,0.00020271196262910962,0.0006063155014999211
1100,0.0001688722550170496,0.000567289418540895
1101,0.00013540628424379975,0.0006337989470921457
1102,0.00014541749260388315,0.0006095934077166021
1103,0.00015163840726017952,0.0005717264721170068
1104,0.0001646900927880779,0.0005827410495840013
1105,0.00017604540335014462,0.0005875853239558637
1106,0.0002061495470115915,0.0006202706135809422
1107,0.00016684069123584777,0.0005799862556159496
1108,0.0001661309361224994,0.0006941583706066012
1109,0.00014491962792817503,0.0005388050340116024
1110,0.00013782329915557057,0.0005557225667871535
1111,0.00012544350465759635,0.0006135753937996924
1112,0.0001704113674350083,0.0006092684343457222
1113,0.0001546242565382272,0.0005294033326208591
1114,0.00014738125901203603,0.0005705227958969772
1115,0.0001365417701890692,0.0005991589277982712
1116,0.0001516483462182805,0.0007056812755763531
1117,0.00013561391097027808,0.0005827615386806428
1118,0.00013589266745839268,0.0005502988351508975
1119,0.00018631535931490362,0.0006664930260740221
1120,0.0002435896167298779,0.000602327985689044
1121,0.00022358378919307142,0.0006134067662060261
1122,0.0002160465664928779,0.0006225296529009938
1123,0.00017395017493981868,0.0007471962017007172
1124,0.00019780959701165557,0.0005986506585031748
1125,0.00018796608492266387,0.0006643786327913404
1126,0.0002090312191285193,0.0005208056536503136
1127,0.0001707623596303165,0.0005551519570872188
1128,0.00017265307542402297,0.0008011586032807827
1129,0.00019995580078102648,0.0004956058692187071
1130,0.0001752090611262247,0.0005506690358743072
1131,0.00017754000145941973,0.0005371074075810611
1132,0.00017668418877292424,0.0005519890692085028
1133,0.00015690868895035237,0.00060235895216465
1134,0.00018449925119057298,0.0006155766895972192
1135,0.00018776806246023625,0.000530959281604737
1136,0.0001727818016661331,0.0005332569126039743
1137,0.00014882933464832604,0.0005939634866081178
1138,0.00017309136455878615,0.0006963115301914513
1139,0.00015978864394128323,0.0005662106559611857
1140,0.0001430355478078127,0.0005245300126262009
1141,0.00018824361904989928,0.0006264323019422591
1142,0.0001668776385486126,0.0006121693295426667
1143,0.00013676541857421398,0.0005404847906902432
1144,0.00014066140283830464,0.000596471771132201
1145,0.00015434582019224763,0.0005654613487422466
1146,0.0001402078487444669,0.0005187776405364275
1147,0.0001629372127354145,0.0005283584468998015
1148,0.0001444724330212921,0.0005795108736492693
1149,0.00014913841732777655,0.0005881712422706187
1150,0.00015842393622733653,0.000655790907330811
1151,0.0001543935650261119,0.0005008887383155525
1152,0.00019656438962556422,0.0006320681422948837
1153,0.0002046213485300541,0.0005974649102427065
1154,0.0002316835889359936,0.000593415170442313
1155,0.0002461126132402569,0.0004791041719727218
1156,0.00020703872723970562,0.0006730807363055646
1157,0.00020717155712191015,0.0005598627612926066
1158,0.00019132820307277143,0.0005897207302041352
1159,0.0001419785839971155,0.0006159684853628278
1160,0.00014894279593136162,0.0005265636136755347
1161,0.0001866706006694585,0.000606316258199513
1162,0.00019411540415603667,0.0005706472438760102
1163,0.00016866758232936263,0.0007124224212020636
1164,0.00022757936676498502,0.0005843978724442422
1165,0.00020173843950033188,0.000568615912925452
1166,0.00019330198119860142,0.0005594752146862447
1167,0.00017473642947152257,0.0005318813491612673
1168,0.00016709850751794875,0.0005456139333546162
1169,0.00015170981350820512,0.0005229961825534701
1170,0.00015285897825378925,0.000643208040855825
1171,0.00014306265802588314,0.0005323735531419516
1172,0.00015023848391138017,0.0005270339897833765
1173,0.00014748360263183713,0.0006229924620129168
1174,0.00019820162560790777,0.0005405648844316602
1175,0.0001449005794711411,0.0005192022072151303
1176,0.0001455802848795429,0.0006186352693475783
1177,0.0001394445134792477,0.00055940035963431
1178,0.00014493745402432978,0.0005679868045262992
1179,0.00016360518930014223,0.0005629895022138953
1180,0.00014338015171233565,0.0005239926395006478
1181,0.0001316163397859782,0.000582157343160361
1182,0.00013521416985895485,0.0006197875482030213
1183,0.0001814993447624147,0.0005002393154427409
1184,0.00014731311239302158,0.0005714966100640595
1185,0.00014547714090440422,0.0005757678882218897
1186,0.00015311731840483844,0.0005573646049015224
1187,0.00013094469613861293,0.0005968995974399149
1188,0.0001335792476311326,0.0005144114838913083
1189,0.00012344525021035224,0.0005636382848024368
1190,0.00012379167310427874,0.0004739604191854596
1191,0.00013840486644767225,0.0005522654391825199
1192,0.00013839139137417078,0.0006134855793789029
1193,0.00013532524462789297,0.0005235385033302009
1194,0.0001229449117090553,0.0005155739490874112
1195,0.00013694827794097364,0.000557069550268352
1196,0.00012814917135983706,0.0005002254620194435
1197,0.00012622283247765154,0.0005740319029428065
1198,0.00012586599041242152,0.0004734494723379612
1199,0.00012158698518760502,0.0006283805705606937
1200,0.00015444890595972538,0.0004708370834123343
1201,0.0001441335625713691,0.0005038285744376481
1202,0.00012777314987033606,0.0005324803059920669
1203,0.00013541565567720681,0.0005399852525442839
1204,0.00015556708967778832,0.0006232599262148142
1205,0.00018882102449424565,0.0005120872519910336
1206,0.0001342019095318392,0.0005559221608564258
1207,0.00015303652617149055,0.0005169439828023314
1208,0.0001345450582448393,0.000521843321621418
1209,0.00014783476945012808,0.0005653545958921313
1210,0.00016243240679614246,0.00055549485841766
1211,0.00014156020188238472,0.0005224832566455007
1212,0.00015978551527950913,0.0005377357010729611
1213,0.00016557057097088546,0.0005328229162842035
1214,0.0001957608328666538,0.0005821809754706919
1215,0.00019352837989572436,0.0004701867001131177
1216,0.00016132202290464193,0.0005209421506151557
1217,0.00014190089132171124,0.0006292217294685543
1218,0.00013795898121315986,0.0005258125020191073
1219,0.00013850291725248098,0.0005566489417105913
1220,0.00011442640970926732,0.0005608692881651223
1221,0.00013481460337061435,0.0006814731168560684
1222,0.00020574805967044085,0.0005659751477651298
1223,0.00018303933029528707,0.0004762016178574413
1224,0.00012748838344123214,0.0005769808776676655
1225,0.000119510899821762,0.000527217227499932
1226,0.00011427990102674812,0.00050158123485744
1227,0.00012974729179404676,0.0005164602771401405
1228,0.00020825836691074073,0.0008277873857878149
1229,0.00034391871304251254,0.0005257916054688394
1230,0.00022540845384355634,0.0005484021385200322
1231,0.0002493790816515684,0.0007663204451091588
1232,0.00022894528228789568,0.0005931377527303994
1233,0.0001627474557608366,0.0005026804283261299
1234,0.00017363738152198493,0.0006655203178524971
1235,0.00020423292880877852,0.0005549081251956522
1236,0.00019946284010075033,0.0005864279810339212
1237,0.00016397744184359908,0.0005399275687523186
1238,0.00016321941802743822,0.0005993076483719051
1239,0.0001398436288582161,0.0005461036926135421
1240,0.00013135559856891632,0.0005003795959055424
1241,0.00012138878082623705,0.0005570244393311441
1242,0.00013297460100147873,0.0006068029906600714
1243,0.0001294721441809088,0.0005073884385637939
1244,0.0001320510491495952,0.0005512680509127676
1245,0.00014796355389989913,0.0005644228658638895
1246,0.0001482748193666339,0.0005141955916769803
1247,0.00012697336205746979,0.0005480462568812072
1248,0.00011992666986770928,0.0005518754478543997
1249,0.00013888640387449414,0.0004782945616170764
1250,0.0001724839094094932,0.000563607201911509
1251,0.00013902988575864583,0.0005673347623087466
1252,0.00016234625945799053,0.00053776940330863
1253,0.0001563056284794584,0.0005551260546781123
1254,0.00013397795555647463,0.0005537666147574782
1255,0.00012027989578200504,0.0005930433981120586
1256,0.00012159538164269179,0.0006229254649952054
1257,0.0001453917211620137,0.0005464908899739385
1258,0.00011970344348810613,0.0005298526375554502
1259,0.0001199293983518146,0.0005925758741796017
1260,0.00012364752183202654,0.0005052821361459792
1261,0.00014797259063925594,0.0005592172383330762
1262,0.00012830505147576332,0.0005985425668768585
1263,0.00016485976811964065,0.0005034433561377227
1264,0.00020711052638944238,0.0006166750681586564
1265,0.0001775104901753366,0.0005458823870867491
1266,0.00015895643446128815,0.0004747804196085781
1267,0.00017936730000656098,0.000629121670499444
1268,0.0001922894734889269,0.0004939951468259096
1269,0.00015215587336570024,0.0005691074766218662
1270,0.0001293157401960343,0.0005112487124279141
1271,0.0001252193032996729,0.0005686709191650152
1272,0.00012102671462344006,0.0005003137048333883
1273,0.00011190767691005021,0.0006124507053755224
1274,0.00013550353469327092,0.0005337712937034667
1275,0.00011052784975618124,0.0005386509583331645
1276,0.00011444592382758856,0.000556930317543447
1277,0.00013283596490509808,0.0005151715013198555
1278,0.0001358494773739949,0.0004952315939590335
1279,0.0001150566095020622,0.0005775644676759839
1280,0.00011376462498446926,0.0005492597701959312
1281,0.00010863114584935829,0.0005158789572305977
1282,0.00011424875992815942,0.0004680293786805123
1283,0.00011228367657167837,0.0004704688908532262
1284,0.00011425118282204494,0.0005673074629157782
1285,0.0001517818309366703,0.0005310170818120241
1286,0.00015671082655899227,0.0005410247831605375
1287,0.00012914072431158274,0.0005486213485710323
1288,0.0001065754477167502,0.000536485924385488
1289,0.00010641810513334349,0.0005262084305286407
1290,0.00014462045510299504,0.0006494357367046177
1291,0.0001949360448634252,0.0008343865629285574
1292,0.00023894554760772735,0.000758849608246237
1293,0.00016421264444943517,0.0005936694797128439
1294,0.00012061476445524022,0.0005919373943470418
1295,0.00012143643107265234,0.0005269497632980347
1296,0.00012461835285648704,0.0005971872014924884
1297,0.00013306239270605147,0.0006093470146879554
1298,0.00014370981079991907,0.0006020803702995181
1299,0.0001037550246110186,0.0005204200278967619
1300,0.0001164769273600541,0.0005745405796915293
1301,0.0001161413747468032,0.0006403814186342061
1302,0.0001547146966913715,0.0005746491369791329
1303,0.00012690029689110816,0.0005409276927821338
1304,0.00010731472139013931,0.0005488557508215308
1305,0.00010909071716014296,0.0005813256721012294
1306,0.00011508514580782503,0.0005295501323416829
1307,0.00014310158439911902,0.0005562029546126723
1308,0.00011967629689024761,0.0005467115552164614
1309,0.00012124182103434578,0.0006195196765474975
1310,0.00011158882261952385,0.0005550773348659277
1311,0.00011640875163720921,0.0005853546899743378
1312,0.000123185251140967,0.0005325018428266048
1313,0.00014379675849340856,0.0005383742391131818
1314,0.00014984562585595995,0.0006782765849493444
1315,0.00013152617611922324,0.0004842681810259819
1316,0.0001522043312434107,0.0005534388474188745
1317,0.00013007287634536624,0.000475031032692641
1318,0.0001259034324903041,0.0005104562151245773
1319,0.00010204395948676392,0.0005363092059269547
1320,0.00010246942838421091,0.0005424876580946147
1321,0.0001079655994544737,0.0005333414301276207
1322,0.00012058100401191041,0.0005613521789200604
1323,0.0001449001720175147,0.0005439111264422536
1324,0.00018857289978768677,0.0004992131725884974
1325,0.00014681708125863224,0.0005301627097651362
1326,0.00012855723616667092,0.0005929302424192429
1327,0.00012023971794405952,0.0005244408384896815
1328,0.00013077084440737963,0.0005239286692813039
1329,0.00016075343592092395,0.000662437523715198
1330,0.00016967678675428033,0.000571385258808732
1331,0.00014586979523301125,0.0005403140094131231
1332,0.000137560666189529,0.0006122846971265972
1333,0.00012489607615862042,0.0005553453229367733
1334,0.00015954705304466188,0.0006702945102006197
1335,0.00022570228611584753,0.0005933988722972572
1336,0.00021117832511663437,0.0005555375246331096
1337,0.00016829835658427328,0.0005403350805863738
1338,0.0001563516416354105,0.0006740633398294449
1339,0.00014053742052055895,0.0005670615355484188
1340,0.0001122628673329018,0.0005235457210801542
1341,0.00012019145651720464,0.0005639768205583096
1342,0.00011723146599251777,0.000667522253934294
1343,0.00017811605357564986,0.0006629202398471534
1344,0.00020918587688356638,0.0006067018257454038
1345,0.00018865676247514784,0.0005459716776385903
1346,0.00014283275231719017,0.0005508661270141602
1347,0.00013559096259996295,0.0006595237646251917
1348,0.00014608385390602052,0.0006037240382283926
1349,0.0001290153304580599,0.0005777248297818005
1350,0.00013460227637551725,0.0005487416638061404
1351,0.00015993420674931258,0.0007128847064450383
1352,0.00015774898929521441,0.0005472098127938807
1353,0.00012214311573188752,0.000521105423104018
1354,0.00012377028178889304,0.0005955846281722188
1355,0.00011347731197020039,0.0005756268510594964
1356,0.00011460229870863259,0.0005336538306437433
1357,0.00011147157056257129,0.000580925727263093
1358,0.00010203093552263454,0.0006035918486304581
1359,0.00011063655256293714,0.0005692717968486249
1360,0.00011123454169137403,0.000548039679415524
1361,0.0001106565905502066,0.000671941030304879
1362,0.0001195001823361963,0.0005322120850905776
1363,0.00014074296632315964,0.0006331296171993017
1364,0.00014778651529923081,0.0006338758976198733
1365,0.0001972411700990051,0.0006243773968890309
1366,0.00015184161020442843,0.0004802345356438309
1367,0.00011851895396830514,0.0007266131578944623
1368,0.00014700005704071373,0.0005458827945403755
1369,0.00013510037388186902,0.0005675673019140959
1370,0.00014062155969440937,0.0006276750937104225
1371,0.0001402642228640616,0.0006323166890069842
1372,0.00015570547839161009,0.0007055495516397059
1373,0.00016278825933113694,0.0006118991877883673
1374,0.00020008345018140972,0.0005673830746673048
1375,0.00014744095096830279,0.0005265046493150294
1376,0.00012044051254633814,0.0006223929231055081
1377,0.00014524190919473767,0.0007479501655325294
1378,0.00017613610543776304,0.0005230329115875065
1379,0.00012822118878830224,0.0005265796207822859
1380,0.00013326219050213695,0.0006449514185078442
1381,0.00014016932982485741,0.0006414961535483599
1382,0.00011682966578518972,0.0006410649511963129
1383,0.00014928483869880438,0.0005601542070508003
1384,0.0001256164541700855,0.0005419565131887794
1385,0.00011157938570249826,0.0006167077226564288
1386,0.00010788971121655777,0.000581730215344578
1387,0.00010471654968569055,0.000536684354301542
1388,0.00010160958481719717,0.0006004917668178678
1389,0.00010108750575454906,0.0005795059259980917
1390,0.00010244525037705898,0.0005662968615069985
1391,0.00012736667122226208,0.000717843184247613
1392,0.00011821999214589596,0.0005050689214840531
1393,0.00012952963879797608,0.0006754120695404708
1394,0.00015200191410258412,0.0005303266225382686
1395,0.00013760676665697247,0.000519748660735786
1396,0.00011295429430902004,0.0005968579207547009
1397,0.0001102914975490421,0.0005499982507899404
1398,0.00010053368168883026,0.0005733694997616112
1399,9.993428102461621e-05,0.0005689691170118749
1400,0.00010394633136456832,0.000553840072825551
1401,9.728364238981158e-05,0.0005353392916731536
1402,0.00012958476145286113,0.0005939231486991048
1403,0.00012314986088313162,0.0006721229874528944
1404,0.00017861751257441938,0.0007439451292157173
1405,0.0001648918550927192,0.00060019560623914
1406,0.00012153173156548291,0.0005610969965346158
1407,0.00011344267113599926,0.0006283493130467832
1408,0.00012981290637981147,0.0006113012786954641
1409,0.00015222291403915733,0.0005900404648855329
1410,0.00013630796456709504,0.0006938541773706675
1411,0.0001552570320200175,0.0005205263150855899
1412,0.00015025027096271515,0.0006102210027165711
1413,0.00015713789616711438,0.0005611225496977568
1414,0.00015939447621349245,0.0006324622663669288
1415,0.00015788401651661843,0.0005037463852204382
1416,0.0001313785760430619,0.0005984766758047044
1417,0.00011800036008935422,0.0005372274899855256
1418,9.802609565667808e-05,0.0005625054473057389
1419,0.00010353594552725554,0.0005216849967837334
1420,9.413032967131585e-05,0.0006069515948183835
1421,0.00010360549640608951,0.0005315548623912036
1422,0.0001244107261300087,0.0005662035546265543
1423,0.0001514709583716467,0.0005935930530540645
1424,0.00014742174244020134,0.0005659934831783175
1425,0.0001269147905986756,0.0006369249313138425
1426,0.00011906825966434553,0.0007029848638921976
1427,0.00013553848839364946,0.0005480562685988843
1428,0.00016927275282796472,0.0005897905793972313
1429,0.00013698040856979787,0.0006184239755384624
1430,0.00012358483218122274,0.0005844139377586544
1431,0.00012979535677004606,0.00053328403737396
1432,0.0001598526578163728,0.000692326168064028
1433,0.00015517781139351428,0.0006004077149555087
1434,0.000146544145536609,0.0005881973193027079
1435,0.00011318112956359982,0.0005499552935361862
1436,0.00011197433923371136,0.0005572662921622396
1437,0.00010469058906892315,0.0005266914376989007
1438,9.617726027499884e-05,0.000569490366615355
1439,0.000104519996966701,0.0005736644379794598
1440,9.800412954064086e-05,0.0005285070510581136
1441,0.00014479117817245424,0.0005969998892396688
1442,0.00013417078298516572,0.0006828773766756058
1443,0.00013809758820571005,0.0005631036474369466
1444,0.00010272785584675148,0.0005116998800076544
1445,0.00016533736197743565,0.0007185162394307554
1446,0.00018896185792982578,0.0005759592750109732
1447,0.00012280247756280005,0.0005328911356627941
1448,0.0001361228059977293,0.0006265349220484495
1449,0.00010789981752168387,0.0005734740989282727
1450,0.00010908212425420061,0.0005461063119582832
1451,0.00010876773012569174,0.0006752746994607151
1452,0.00010463989747222513,0.0005440852837637067
1453,0.00011800261563621461,0.0005259226309135556
1454,0.00013261809363029897,0.0006521176546812057
1455,0.00010773362737381831,0.0006385888555087149
1456,0.00013343861792236567,0.0007092259475030005
1457,0.0001538802607683465,0.0005711734993383288
1458,0.00011202778114238754,0.0005664395284838974
1459,9.632651199353859e-05,0.0006076886202208698
1460,0.00011558872211026028,0.0005867432919330895
1461,0.0001298435527132824,0.0005664508207701147
1462,0.000129813386593014,0.000717169139534235
1463,0.00019308121409267187,0.0007083698874339461
1464,0.0001442008651793003,0.000750462815631181
1465,0.00013040436897426844,0.0005450004246085882
1466,0.0001233691000379622,0.0005699373432435095
1467,0.00011268452362855896,0.0006641566869802773
1468,0.00011672001710394397,0.0005667239311151206
1469,0.00017064741405192763,0.0005685133510269225
1470,0.00014124037988949567,0.0006201319047249854
1471,0.00013098370982334018,0.0005415098275989294
1472,0.00012950052041560411,0.0006241032970137894
1473,0.00010217429371550679,0.0005475705256685615
1474,0.00011383231321815401,0.0006016949191689491
1475,0.00010385478526586667,0.0005882318946532905
1476,0.00010036143066827208,0.0005585220642387867
1477,0.00010513320739846677,0.0005576728726737201
1478,9.950029925676063e-05,0.0005629723891615868
1479,9.871929796645418e-05,0.000583821558393538
1480,9.287405555369332e-05,0.0005400583613663912
1481,0.0001397146115778014,0.0005874907365068793
1482,0.00013624620623886585,0.0008244295022450387
1483,0.0001855723821790889,0.0006746237049810588
1484,0.00018489551439415663,0.0005346591351553798
1485,0.00017021257372107357,0.000691660272423178
1486,0.00020868857973255217,0.0005608419887721539
1487,0.0002037900558207184,0.0005881522665731609
1488,0.00019669327593874186,0.0004998688236810267
1489,0.00015383906429633498,0.00047565248678438365
1490,0.0001435052399756387,0.0005114038358442485
1491,0.00014555534289684147,0.0005558668053708971
1492,0.00012701214291155338,0.000533867219928652
1493,0.00010386249050498009,0.0005855889176018536
1494,0.00011338413605699316,0.0005055782967247069
1495,0.00012302896357141435,0.0007137940847314894
1496,0.00012643024092540145,0.0006375267403200269
1497,0.0001371242688037455,0.000554555794224143
1498,0.0001244439627043903,0.0005361943040043116
1499,0.00012084455374861136,0.0005944996955804527


==> hypertuning/nonconvex/trace/hypertuning_nonconvex_trace_L_3_N_32_lr_0.005_losses.csv <==
,trainloss,valloss
0,20.912172317504883,9.579887390136719
1,4.082342147827148,5.610777378082275
2,2.8590590953826904,2.3842861652374268
3,2.3326613903045654,2.0117132663726807
4,1.700368046760559,1.9543554782867432
5,1.4777793884277344,1.6829445362091064
6,1.3539258241653442,1.4779276847839355
7,1.2300314903259277,1.3471362590789795
8,1.1042962074279785,1.2302522659301758
9,1.0058066844940186,1.0834211111068726
10,0.8882495164871216,0.9407833814620972
11,0.7596569061279297,0.772150456905365
12,0.6234452128410339,0.6256548166275024
13,0.5271933674812317,0.5360316038131714
14,0.45587635040283203,0.5126430988311768
15,0.45949599146842957,0.5405601263046265
16,0.4784548282623291,0.5551740527153015
17,0.44724178314208984,0.43990737199783325
18,0.390409916639328,0.4393022656440735
19,0.3831331729888916,0.5015614628791809
20,0.3756519556045532,0.3691742718219757
21,0.31736451387405396,0.35131552815437317
22,0.3350653350353241,0.4052639603614807
23,0.31392762064933777,0.32251426577568054
24,0.2829248607158661,0.3302203118801117
25,0.28557029366493225,0.30237191915512085
26,0.25956353545188904,0.30111628770828247
27,0.2524551451206207,0.28948941826820374
28,0.2521372139453888,0.2768492102622986
29,0.2458779364824295,0.2661771774291992
30,0.23194152116775513,0.256681889295578
31,0.22171655297279358,0.2452278435230255
32,0.22386901080608368,0.24262312054634094
33,0.21590310335159302,0.25288867950439453
34,0.21375061571598053,0.21835434436798096
35,0.19846925139427185,0.21336741745471954
36,0.19140779972076416,0.20779390633106232
37,0.17882196605205536,0.20019008219242096
38,0.17551793158054352,0.1864616423845291
39,0.16673660278320312,0.2162552922964096
40,0.16902904212474823,0.18893484771251678
41,0.20789746940135956,0.17766612768173218
42,0.18756449222564697,0.1604369878768921
43,0.14240799844264984,0.15468603372573853
44,0.13407166302204132,0.1522028148174286
45,0.1374741941690445,0.14327266812324524
46,0.1284371167421341,0.1386747509241104
47,0.12849903106689453,0.13884995877742767
48,0.12540064752101898,0.13321569561958313
49,0.12116513401269913,0.12855175137519836
50,0.12304559350013733,0.13570289313793182
51,0.11937951296567917,0.12137950211763382
52,0.10866723209619522,0.11965922266244888
53,0.10629104822874069,0.1193903386592865
54,0.11006886512041092,0.1219918504357338
55,0.10230199247598648,0.1147429570555687
56,0.09787726402282715,0.12087316811084747
57,0.1135537177324295,0.103395976126194
58,0.10958243161439896,0.13010910153388977
59,0.1354655772447586,0.16774441301822662
60,0.10233341157436371,0.11625013500452042
61,0.08874639868736267,0.09716533869504929
62,0.08987561613321304,0.09615801274776459
63,0.09242302924394608,0.09373841434717178
64,0.08985254913568497,0.09224816411733627
65,0.08774615824222565,0.08903052657842636
66,0.08414178341627121,0.08876535296440125
67,0.08639015257358551,0.09902095049619675
68,0.08046440035104752,0.08836594223976135
69,0.08560953289270401,0.09333682805299759
70,0.08122822642326355,0.0841696560382843
71,0.08613577485084534,0.0855686292052269
72,0.08030204474925995,0.0979827418923378
73,0.08511880785226822,0.14243346452713013
74,0.11458265781402588,0.09591145068407059
75,0.07367591559886932,0.08093935251235962
76,0.07445406913757324,0.08849190920591354
77,0.07792799174785614,0.0860922634601593
78,0.07260029017925262,0.09070883691310883
79,0.07547260820865631,0.07984839379787445
80,0.07418365776538849,0.12491197139024734
81,0.07420913875102997,0.08830554783344269
82,0.0705101490020752,0.0778408944606781
83,0.07604677230119705,0.07729135453701019
84,0.06536997854709625,0.0854915902018547
85,0.07241155952215195,0.0860055536031723
86,0.06592795997858047,0.07971024513244629
87,0.06674274802207947,0.08308731764554977
88,0.06729194521903992,0.10162337869405746
89,0.0696975439786911,0.07609228044748306
90,0.06534627079963684,0.07583367079496384
91,0.06978493928909302,0.10010369122028351
92,0.06763898581266403,0.07697053253650665
93,0.0715550109744072,0.08007527887821198
94,0.06392397731542587,0.07968860864639282
95,0.06866177171468735,0.0954020544886589
96,0.06010334566235542,0.08446082472801208
97,0.060780931264162064,0.07691150903701782
98,0.06054948642849922,0.07164744287729263
99,0.06217551603913307,0.09214349836111069
100,0.06278771162033081,0.08614443987607956
101,0.06010160222649574,0.0744144544005394
102,0.06104452162981033,0.07311151921749115
103,0.06938517838716507,0.07032383978366852
104,0.0637507289648056,0.0884292870759964
105,0.06583986431360245,0.08027371764183044
106,0.06867682933807373,0.0840020403265953
107,0.05876491591334343,0.07920827716588974
108,0.055216360837221146,0.08546332269906998
109,0.05627509206533432,0.07639729976654053
110,0.06112663820385933,0.07552339881658554
111,0.058848295360803604,0.07136967033147812
112,0.055953025817871094,0.07388070970773697
113,0.06601009517908096,0.07111608237028122
114,0.061958007514476776,0.0733824372291565
115,0.05730271339416504,0.07697230577468872
116,0.057092517614364624,0.0768103301525116
117,0.05639808624982834,0.0740920826792717
118,0.058124344795942307,0.07025537639856339
119,0.057402852922677994,0.08702297508716583
120,0.058505624532699585,0.07505795359611511
121,0.05877261608839035,0.08199845254421234
122,0.060357529670000076,0.0738580971956253
123,0.05346490442752838,0.07556115090847015
124,0.05710434913635254,0.08203312754631042
125,0.055574677884578705,0.07566026598215103
126,0.054660242050886154,0.11268731206655502
127,0.06153436750173569,0.07574854791164398
128,0.05438593029975891,0.07948813587427139
129,0.0540502704679966,0.08875722438097
130,0.06288088113069534,0.06945450603961945
131,0.054711755365133286,0.07335087656974792
132,0.060403212904930115,0.09484850615262985
133,0.06568275392055511,0.07920385152101517
134,0.052832573652267456,0.07322268187999725
135,0.05374210327863693,0.06968589127063751
136,0.059897344559431076,0.07208860665559769
137,0.06101129204034805,0.10099300742149353
138,0.06150918826460838,0.11363109201192856
139,0.07297700643539429,0.07996541261672974
140,0.050791941583156586,0.07909827679395676
141,0.0513157956302166,0.07458017766475677
142,0.051911476999521255,0.0743851363658905
143,0.05090247094631195,0.07034991681575775
144,0.05353289842605591,0.08574016392230988
145,0.05248117446899414,0.0835026279091835
146,0.05565256625413895,0.0962885320186615
147,0.0621517039835453,0.0813853070139885
148,0.07218576967716217,0.0874100774526596
149,0.05059623345732689,0.0759962648153305
150,0.05038755014538765,0.0842842236161232
151,0.054036106914281845,0.06976346671581268
152,0.056757207959890366,0.07421340048313141
153,0.05327562242746353,0.10946538299322128
154,0.04918501153588295,0.09795915335416794
155,0.05154365673661232,0.08185414224863052
156,0.05459267646074295,0.07111933827400208
157,0.051292285323143005,0.07483337819576263
158,0.06311126053333282,0.08873068541288376
159,0.061968810856342316,0.08727624267339706
160,0.050371699035167694,0.07663978636264801
161,0.06084257736802101,0.07396047562360764
162,0.05322255194187164,0.08481419086456299
163,0.05714944005012512,0.07520265132188797
164,0.056386224925518036,0.07392390072345734
165,0.0509980134665966,0.07552800327539444
166,0.050592027604579926,0.07265855371952057
167,0.05976296216249466,0.1154482290148735
168,0.059342365711927414,0.07321616262197495
169,0.05168088898062706,0.08107657730579376
170,0.05307016894221306,0.07256033271551132
171,0.0569845549762249,0.07697293162345886
172,0.049237947911024094,0.07298631966114044
173,0.05030118674039841,0.07987301796674728
174,0.048006415367126465,0.07318708300590515
175,0.05152415856719017,0.06941834837198257
176,0.05317642539739609,0.11645112931728363
177,0.05785622447729111,0.08280482888221741
178,0.0651320070028305,0.08255429565906525
179,0.057087015360593796,0.06991330534219742
180,0.051850900053977966,0.08527953922748566
181,0.05614639073610306,0.08338937908411026
182,0.06045416370034218,0.08296576887369156
183,0.05322663113474846,0.12453842163085938
184,0.06294355541467667,0.07142572104930878
185,0.05025974661111832,0.07451365143060684
186,0.05059557035565376,0.11162131279706955
187,0.05865880474448204,0.09379900991916656
188,0.054260920733213425,0.07492717355489731
189,0.050214480608701706,0.08016177266836166
190,0.04815530776977539,0.07225067168474197
191,0.04829410836100578,0.07163718342781067
192,0.061163146048784256,0.12358810007572174
193,0.05927498638629913,0.07219607383012772
194,0.047175467014312744,0.07734083384275436
195,0.05204484239220619,0.08349856734275818
196,0.052475232630968094,0.07473964989185333
197,0.06270495802164078,0.13950791954994202
198,0.06458146870136261,0.07527165859937668
199,0.05785658210515976,0.07653273642063141
200,0.04689556732773781,0.11777152866125107
201,0.07298041880130768,0.07755373418331146
202,0.06093825772404671,0.07833428680896759
203,0.054288823157548904,0.07668622583150864
204,0.054620224982500076,0.07070240378379822
205,0.045577406883239746,0.08603633940219879
206,0.05017238110303879,0.08616486936807632
207,0.06034234166145325,0.07239558547735214
208,0.052463605999946594,0.0680856704711914
209,0.05138741061091423,0.06957673281431198
210,0.0477062426507473,0.07283318042755127
211,0.05401688069105148,0.07444766163825989
212,0.05387415736913681,0.09107016026973724
213,0.058129191398620605,0.08195404708385468
214,0.058501239866018295,0.11687213182449341
215,0.05721081420779228,0.10522159188985825
216,0.06271390616893768,0.075192891061306
217,0.05250449851155281,0.1041509211063385
218,0.06525904685258865,0.0763075202703476
219,0.06358132511377335,0.08625798672437668
220,0.052420724183321,0.07459092885255814
221,0.05700358375906944,0.0827852115035057
222,0.06361063569784164,0.08132582902908325
223,0.06106381490826607,0.13838282227516174
224,0.07131581008434296,0.11704632639884949
225,0.05304301530122757,0.0761483684182167
226,0.051792651414871216,0.0742821916937828
227,0.05665329471230507,0.0877416580915451
228,0.06309262663125992,0.09738997370004654
229,0.051448531448841095,0.08395152539014816
230,0.06286085397005081,0.07518211007118225
231,0.04569974169135094,0.06915509700775146
232,0.04633382335305214,0.06933022290468216
233,0.04859646409749985,0.0746338963508606
234,0.04617307707667351,0.07818497717380524
235,0.04603477194905281,0.0726574957370758
236,0.048084720969200134,0.06943932175636292
237,0.04415425285696983,0.07726676017045975
238,0.0510743074119091,0.0707237645983696
239,0.0450751967728138,0.07081297039985657
240,0.046860724687576294,0.0715583935379982
241,0.0466763861477375,0.07444595545530319
242,0.04587668180465698,0.0857132226228714
243,0.04679358750581741,0.08132496476173401
244,0.04819672182202339,0.0734337866306305
245,0.04767647013068199,0.10415995121002197
246,0.05261283367872238,0.07092974334955215
247,0.0455746054649353,0.06982597708702087
248,0.04481818899512291,0.07797347009181976
249,0.04654500260949135,0.07277271896600723
250,0.04797825589776039,0.06885376572608948
251,0.052586138248443604,0.07196682691574097
252,0.04908571019768715,0.08826939016580582
253,0.049440138041973114,0.07654285430908203
254,0.04639556258916855,0.07295684516429901
255,0.04923364520072937,0.06940285116434097
256,0.05054335296154022,0.09362781047821045
257,0.060541097074747086,0.09071716666221619
258,0.07141249626874924,0.07296045869588852
259,0.05005282908678055,0.07048991322517395
260,0.054207246750593185,0.07152408361434937
261,0.05148554965853691,0.07719575613737106
262,0.04561614617705345,0.08816559612751007
263,0.05112399533390999,0.08959691226482391
264,0.05609268322587013,0.07256179302930832
265,0.04948354884982109,0.0682983323931694
266,0.052701111882925034,0.09615617245435715
267,0.05592570826411247,0.0837283805012703
268,0.06702222675085068,0.10205869376659393
269,0.07631520926952362,0.09809722751379013
270,0.05958128347992897,0.07823547720909119
271,0.05662360414862633,0.06894919276237488
272,0.04669283330440521,0.07355623692274094
273,0.04566429182887077,0.07811270654201508
274,0.043557871133089066,0.0701817125082016
275,0.045086055994033813,0.07320758700370789
276,0.04300263151526451,0.08966957032680511
277,0.04642943665385246,0.08196219056844711
278,0.046112604439258575,0.08201958239078522
279,0.048874612897634506,0.08497143536806107
280,0.054650694131851196,0.08807659894227982
281,0.05509006604552269,0.0738418772816658
282,0.048714153468608856,0.08166589587926865
283,0.04969282075762749,0.07431917637586594
284,0.049949467182159424,0.07998153567314148
285,0.0648038387298584,0.08585598319768906
286,0.051960717886686325,0.07871413230895996
287,0.048431865870952606,0.07296261936426163
288,0.04403636232018471,0.09557901322841644
289,0.04952816665172577,0.08615954965353012
290,0.04360073059797287,0.07983917742967606
291,0.04351991042494774,0.07077156752347946
292,0.04781472682952881,0.07325870543718338
293,0.05107151344418526,0.07645198702812195
294,0.04428291320800781,0.07052960246801376
295,0.047858040779829025,0.07620957493782043
296,0.04608040675520897,0.07973669469356537
297,0.06215763837099075,0.07807070016860962
298,0.05110818147659302,0.07082730531692505
299,0.04399349167943001,0.0743151381611824
300,0.047799307852983475,0.07615911215543747
301,0.046053092926740646,0.09868459403514862
302,0.052406154572963715,0.06868569552898407
303,0.059709180146455765,0.07226774096488953
304,0.049010179936885834,0.07722445577383041
305,0.047388240694999695,0.07144380360841751
306,0.04972432181239128,0.06918267905712128
307,0.056467995047569275,0.09805753827095032
308,0.05814551189541817,0.12109670788049698
309,0.06341756880283356,0.09355431795120239
310,0.06573802977800369,0.07856743782758713
311,0.0495651513338089,0.07145579904317856
312,0.06028169021010399,0.1137157455086708
313,0.06457030773162842,0.076001837849617
314,0.050512056797742844,0.07331013679504395
315,0.05296030640602112,0.08282318711280823
316,0.053891316056251526,0.08285026252269745
317,0.04981359839439392,0.08182647824287415
318,0.04853818565607071,0.07007348537445068
319,0.060195937752723694,0.11036593466997147
320,0.05829334631562233,0.07825208455324173
321,0.04380523040890694,0.06946882605552673
322,0.04581933468580246,0.0785960704088211
323,0.04176480323076248,0.07567400485277176
324,0.0485004186630249,0.07120849192142487
325,0.04275095462799072,0.07407885044813156
326,0.04295216500759125,0.0764610767364502
327,0.042615555226802826,0.07364595681428909
328,0.04316421225667,0.07880711555480957
329,0.0449228473007679,0.07520610839128494
330,0.04618728533387184,0.0755753293633461
331,0.04380786791443825,0.07174646109342575
332,0.05295494198799133,0.0793975442647934
333,0.05391712114214897,0.0795869305729866
334,0.04285882040858269,0.10398884862661362
335,0.0582263357937336,0.07261445373296738
336,0.0534324087202549,0.10262198001146317
337,0.09484028816223145,0.0716075450181961
338,0.06462860107421875,0.09812486171722412
339,0.04907405748963356,0.08693976700305939
340,0.05566948279738426,0.07235852628946304
341,0.06129343807697296,0.07412874698638916
342,0.04838044196367264,0.06995711475610733
343,0.043934084475040436,0.07214544713497162
344,0.04599573090672493,0.11353252083063126
345,0.05525340512394905,0.099617138504982
346,0.043390750885009766,0.07600776106119156
347,0.0413365364074707,0.06940801441669464
348,0.04586716368794441,0.07363270223140717
349,0.042263902723789215,0.0710284411907196
350,0.04116703197360039,0.0736583024263382
351,0.04440580680966377,0.07747086882591248
352,0.04875164106488228,0.09951575100421906
353,0.05232878401875496,0.06834746152162552
354,0.04483265057206154,0.0713430792093277
355,0.042777735739946365,0.07447333633899689
356,0.04167421534657478,0.07575541734695435
357,0.054052628576755524,0.06939255446195602
358,0.048419222235679626,0.07884878665208817
359,0.04249020293354988,0.0971444845199585
360,0.049370843917131424,0.07898872345685959
361,0.04135683551430702,0.07966846227645874
362,0.04231571778655052,0.07591703534126282
363,0.0427740104496479,0.08010358363389969
364,0.044066570699214935,0.07338427007198334
365,0.04026461020112038,0.07358622550964355
366,0.04442009702324867,0.10510692000389099
367,0.04592175781726837,0.07380600273609161
368,0.043765418231487274,0.07680682092905045
369,0.04131288081407547,0.0702948346734047
370,0.04089386388659477,0.08350826054811478
371,0.04305921122431755,0.07300765812397003
372,0.04037099704146385,0.0738125666975975
373,0.04047580063343048,0.07213156670331955
374,0.05315297842025757,0.07124756276607513
375,0.060091596096754074,0.13012292981147766
376,0.059843968600034714,0.12734942138195038
377,0.05404229089617729,0.07300104945898056
378,0.060618992894887924,0.10654701292514801
379,0.07589861005544662,0.10037489235401154
380,0.07248383015394211,0.10750024765729904
381,0.05739951506257057,0.07630717009305954
382,0.059400785714387894,0.0788244754076004
383,0.05490333214402199,0.06914043426513672
384,0.04748402163386345,0.07964993268251419
385,0.049205027520656586,0.08734448254108429
386,0.05201293155550957,0.074943907558918
387,0.04241308942437172,0.07051308453083038
388,0.05253106728196144,0.0715315043926239
389,0.055920228362083435,0.09987467527389526
390,0.054083384573459625,0.08849402517080307
391,0.04554657265543938,0.07023004442453384
392,0.04668143391609192,0.06880173832178116
393,0.054774750024080276,0.0694514736533165
394,0.04048006609082222,0.07291770726442337
395,0.04505183920264244,0.0707714632153511
396,0.04686560109257698,0.08259260654449463
397,0.039707351475954056,0.07085081189870834
398,0.04220224916934967,0.08578114956617355
399,0.046920355409383774,0.12759897112846375
400,0.05979308858513832,0.12071441113948822
401,0.066334068775177,0.07497946172952652
402,0.05891910567879677,0.07090387493371964
403,0.04908961057662964,0.07457960397005081
404,0.04258992522954941,0.0713726356625557
405,0.040965672582387924,0.07073100656270981
406,0.04430676996707916,0.06946343183517456
407,0.0411611832678318,0.08850837498903275
408,0.04122861474752426,0.07606042921543121
409,0.03995122015476227,0.07946871221065521
410,0.04506395012140274,0.07048164308071136
411,0.04581232741475105,0.07525753974914551
412,0.04327891021966934,0.06931222230195999
413,0.046211425215005875,0.078970767557621
414,0.04082803055644035,0.07045833021402359
415,0.04428062587976456,0.08077355474233627
416,0.04263823851943016,0.08482488244771957
417,0.0422261618077755,0.09374677389860153
418,0.04351993277668953,0.07438463717699051
419,0.04281427711248398,0.07370346784591675
420,0.04901088774204254,0.0953766256570816
421,0.052285563200712204,0.07150155305862427
422,0.04232405871152878,0.07421217858791351
423,0.04205111786723137,0.0799235999584198
424,0.03933131694793701,0.1170654296875
425,0.06567821651697159,0.1106547862291336
426,0.07003533840179443,0.07710368186235428
427,0.04641541838645935,0.0705065131187439
428,0.042582396417856216,0.07085998356342316
429,0.04465099424123764,0.07756330072879791
430,0.04664849862456322,0.08929918706417084
431,0.043585531413555145,0.07271181046962738
432,0.03911890834569931,0.07482022792100906
433,0.038591161370277405,0.07225746661424637
434,0.039292607456445694,0.10404772311449051
435,0.06344021111726761,0.07547561079263687
436,0.05894019454717636,0.08628658950328827
437,0.042459335178136826,0.07624512910842896
438,0.039825789630413055,0.07648710906505585
439,0.0386013463139534,0.07398907840251923
440,0.04133796691894531,0.07071240246295929
441,0.04137738421559334,0.08387985080480576
442,0.04191600903868675,0.0768820196390152
443,0.03768579289317131,0.0732550397515297
444,0.03873593732714653,0.07523128390312195
445,0.039084542542696,0.07023556530475616
446,0.039483699947595596,0.06994501501321793
447,0.04297627508640289,0.06949446350336075
448,0.04986215755343437,0.1064438670873642
449,0.045391324907541275,0.07845845073461533
450,0.038736842572689056,0.09144569933414459
451,0.04308587685227394,0.10065795481204987
452,0.047425203025341034,0.07203797250986099
453,0.04168319329619408,0.07383184880018234
454,0.0436430461704731,0.07343720644712448
455,0.047970812767744064,0.084263876080513
456,0.04861181229352951,0.07430296391248703
457,0.039978671818971634,0.0868956446647644
458,0.0516788624227047,0.0725395604968071
459,0.05145471170544624,0.08241879194974899
460,0.05489681661128998,0.07578948140144348
461,0.04814121872186661,0.10719653964042664
462,0.05738053098320961,0.06784652173519135
463,0.05085662752389908,0.07794180512428284
464,0.045617569237947464,0.07588310539722443
465,0.039006177335977554,0.0674525797367096
466,0.038173336535692215,0.0699697732925415
467,0.038570404052734375,0.06799103319644928
468,0.038328129798173904,0.074198417365551
469,0.03912557289004326,0.07473865896463394
470,0.03956298157572746,0.08984006196260452
471,0.040774330496788025,0.0880601555109024
472,0.04208481311798096,0.08025936782360077
473,0.04060949385166168,0.08601725101470947
474,0.041328758001327515,0.07817080616950989
475,0.0406360886991024,0.07915564626455307
476,0.04578917846083641,0.07207784056663513
477,0.04877493157982826,0.10156545788049698
478,0.06811646372079849,0.1598190814256668
479,0.05712591111660004,0.07154697924852371
480,0.04775496572256088,0.06827027350664139
481,0.03874462842941284,0.0730615183711052
482,0.04327157139778137,0.07132625579833984
483,0.04096975550055504,0.06785812228918076
484,0.03769408538937569,0.08173027634620667
485,0.039474207907915115,0.06902681291103363
486,0.037329696118831635,0.07144151628017426
487,0.040534596890211105,0.10790003836154938
488,0.0516495518386364,0.08867508172988892
489,0.04653283953666687,0.06857229024171829
490,0.04352644458413124,0.07272271066904068
491,0.0385899618268013,0.07494698464870453
492,0.03961688280105591,0.07622616738080978
493,0.039111025631427765,0.08113465458154678
494,0.04177434369921684,0.09535040706396103
495,0.04040226340293884,0.082049660384655
496,0.03801260516047478,0.06950915604829788
497,0.04095130041241646,0.06715735793113708
498,0.041222114115953445,0.06721004843711853
499,0.03819477558135986,0.0747247189283371
500,0.04295557737350464,0.08288111537694931
501,0.03921978175640106,0.07141002267599106
502,0.03907640278339386,0.07529062032699585
503,0.03858652710914612,0.07079815119504929
504,0.03909999877214432,0.06811660528182983
505,0.04395979270339012,0.13667993247509003
506,0.056088097393512726,0.08028794825077057
507,0.03930708020925522,0.07756827026605606
508,0.042405109852552414,0.07485568523406982
509,0.0439956896007061,0.10793803632259369
510,0.046155475080013275,0.07469893246889114
511,0.04374808818101883,0.08167146891355515
512,0.052281834185123444,0.06944181770086288
513,0.04518168419599533,0.08597946912050247
514,0.04022262990474701,0.07890131324529648
515,0.04254015162587166,0.0702512338757515
516,0.03917871043086052,0.06677304208278656
517,0.04264648258686066,0.07585344463586807
518,0.04259614273905754,0.09033121913671494
519,0.05875556170940399,0.13923904299736023
520,0.054939426481723785,0.07453908026218414
521,0.05984121933579445,0.07197150588035583
522,0.0426175519824028,0.08265342563390732
523,0.0410647988319397,0.06573355942964554
524,0.040746234357357025,0.06966780126094818
525,0.03750043362379074,0.07295841723680496
526,0.03938445821404457,0.07425594329833984
527,0.03760167583823204,0.09315075725317001
528,0.04061955213546753,0.07180191576480865
529,0.0425509475171566,0.06795378029346466
530,0.044215764850378036,0.07528720051050186
531,0.03932012617588043,0.06547318398952484
532,0.03854890912771225,0.0784330889582634
533,0.03950493037700653,0.1243896484375
534,0.04684331268072128,0.08403418958187103
535,0.04162061959505081,0.06960215419530869
536,0.04106681048870087,0.07229451835155487
537,0.04037170857191086,0.08865059912204742
538,0.052583836019039154,0.07244525849819183
539,0.03701251372694969,0.07085613906383514
540,0.036693211644887924,0.0748620480298996
541,0.03736405447125435,0.06901402026414871
542,0.03868475928902626,0.07662802934646606
543,0.041798725724220276,0.07384622097015381
544,0.0409751795232296,0.07581662386655807
545,0.04825739562511444,0.06894358992576599
546,0.03980683535337448,0.07387939095497131
547,0.04361938312649727,0.07268910109996796
548,0.043140389025211334,0.0698561817407608
549,0.03868267685174942,0.06818170845508575
550,0.0380057618021965,0.06874026358127594
551,0.043260134756565094,0.0781906321644783
552,0.03745950013399124,0.06498946994543076
553,0.03835952654480934,0.07056617736816406
554,0.0388881154358387,0.0711037814617157
555,0.0367177277803421,0.08212544769048691
556,0.048146042972803116,0.07359902560710907
557,0.04070448502898216,0.07246009260416031
558,0.03940881788730621,0.07322046905755997
559,0.04989289864897728,0.07589232176542282
560,0.04388471320271492,0.10355885326862335
561,0.051510874181985855,0.07631538063287735
562,0.0355444960296154,0.07556357979774475
563,0.0378168486058712,0.07237297296524048
564,0.04660316929221153,0.07120712846517563
565,0.04550574719905853,0.08423285186290741
566,0.03778036683797836,0.07181055098772049
567,0.036771614104509354,0.07051333785057068
568,0.03677226975560188,0.06755227595567703
569,0.0412604883313179,0.0847635567188263
570,0.041614286601543427,0.07923275232315063
571,0.04044870659708977,0.07061842083930969
572,0.04793526977300644,0.10277062654495239
573,0.042337071150541306,0.07425285130739212
574,0.037645503878593445,0.06706827133893967
575,0.0367140918970108,0.06696554273366928
576,0.041205327957868576,0.0688043013215065
577,0.03737107664346695,0.07136178761720657
578,0.03619621321558952,0.0681300088763237
579,0.036316923797130585,0.07235087454319
580,0.03887691721320152,0.06847447156906128
581,0.0395038016140461,0.06965385377407074
582,0.040509987622499466,0.09583248198032379
583,0.046128708869218826,0.09099403023719788
584,0.050116632133722305,0.0881766751408577
585,0.051074136048555374,0.08403293788433075
586,0.06688099354505539,0.08776029199361801
587,0.0488114058971405,0.07106215506792068
588,0.04853910580277443,0.08443897217512131
589,0.0422416552901268,0.08607952296733856
590,0.04187486320734024,0.07634640485048294
591,0.0397375226020813,0.06803389638662338
592,0.03546798974275589,0.08716908097267151
593,0.03687239810824394,0.07461699843406677
594,0.03658892586827278,0.07596752047538757
595,0.037165943533182144,0.07024464011192322
596,0.03583623096346855,0.08093872666358948
597,0.04014100134372711,0.09525879472494125
598,0.038539059460163116,0.07464800775051117
599,0.03740191087126732,0.06472144275903702
600,0.03943892940878868,0.07105571031570435
601,0.03598234802484512,0.07112019509077072
602,0.03679663687944412,0.0748572051525116
603,0.03654448688030243,0.0791521668434143
604,0.03965744748711586,0.06688866019248962
605,0.037891943007707596,0.07527945190668106
606,0.041024524718523026,0.06905312091112137
607,0.04487597942352295,0.06949885189533234
608,0.04408835992217064,0.11117421090602875
609,0.053296174854040146,0.07069052755832672
610,0.04061827063560486,0.07340425252914429
611,0.03713349625468254,0.0759839117527008
612,0.04476998373866081,0.08006876707077026
613,0.0439392551779747,0.07389344274997711
614,0.041761863976716995,0.07690033316612244
615,0.041171617805957794,0.08455847203731537
616,0.0399850457906723,0.07820666581392288
617,0.03492000699043274,0.08775422722101212
618,0.03997819870710373,0.07406088709831238
619,0.037915829569101334,0.0742272362112999
620,0.03630470111966133,0.07764934003353119
621,0.034477945417165756,0.07309811562299728
622,0.04152166470885277,0.07608381658792496
623,0.046492207795381546,0.08724967390298843
624,0.05755677446722984,0.10918747633695602
625,0.07179258018732071,0.08493123203516006
626,0.05373303219676018,0.07313204556703568
627,0.04254257678985596,0.085316002368927
628,0.05241294577717781,0.07246080785989761
629,0.03771442919969559,0.069114089012146
630,0.03660014271736145,0.0702902153134346
631,0.03827551752328873,0.06861638277769089
632,0.03488200902938843,0.06842982769012451
633,0.036250099539756775,0.0683392584323883
634,0.037632618099451065,0.08248734474182129
635,0.0408608503639698,0.07096599787473679
636,0.049290746450424194,0.11720937490463257
637,0.04864902049303055,0.07192377001047134
638,0.05046914890408516,0.06745317578315735
639,0.03920351713895798,0.07695529609918594
640,0.037578754127025604,0.07528813928365707
641,0.040917012840509415,0.06637431681156158
642,0.04577299952507019,0.06659725308418274
643,0.04260927811264992,0.10433688014745712
644,0.04258732497692108,0.10847169905900955
645,0.04779748618602753,0.07029315829277039
646,0.04041558504104614,0.07060850411653519
647,0.040590800344944,0.07608300447463989
648,0.03946663439273834,0.07514138519763947
649,0.0396144762635231,0.07587599009275436
650,0.04200752452015877,0.09423337131738663
651,0.04451775923371315,0.06938065588474274
652,0.040881283581256866,0.06590316444635391
653,0.036554668098688126,0.07482865452766418
654,0.03598970174789429,0.07345640659332275
655,0.03658844530582428,0.07488017529249191
656,0.04036486893892288,0.06883347034454346
657,0.03952725976705551,0.0716070607304573
658,0.04469239339232445,0.06574005633592606
659,0.04058551415801048,0.10400815308094025
660,0.04403543844819069,0.06936627626419067
661,0.038859933614730835,0.0755184143781662
662,0.04072115570306778,0.07820604741573334
663,0.03524337336421013,0.06986673921346664
664,0.038888901472091675,0.0730426013469696
665,0.04084974154829979,0.0777912363409996
666,0.0362805612385273,0.07701583206653595
667,0.03522004187107086,0.07012289017438889
668,0.0372234508395195,0.07730728387832642
669,0.03347180411219597,0.07092616707086563
670,0.03607415035367012,0.06942863762378693
671,0.04038504138588905,0.07390043884515762
672,0.042799461632966995,0.06593655794858932
673,0.04001197591423988,0.06938987970352173
674,0.044543735682964325,0.0686705932021141
675,0.03869380056858063,0.06712798774242401
676,0.036348141729831696,0.0722038745880127
677,0.04517661780118942,0.07827810943126678
678,0.04326734319329262,0.06852268427610397
679,0.044534072279930115,0.07961735874414444
680,0.05285407602787018,0.08224396407604218
681,0.04447460174560547,0.14184878766536713
682,0.05600598454475403,0.07407568395137787
683,0.03615798056125641,0.07637998461723328
684,0.03704502061009407,0.07641235738992691
685,0.04525284096598625,0.07941475510597229
686,0.03843523934483528,0.07458195835351944
687,0.03352198749780655,0.06755965948104858
688,0.03325590863823891,0.07049459964036942
689,0.03294890746474266,0.07217301428318024
690,0.032585516571998596,0.08525937050580978
691,0.03762152045965195,0.07071685791015625
692,0.03357828035950661,0.08562283217906952
693,0.03925172984600067,0.07052008807659149
694,0.034064050763845444,0.06658915430307388
695,0.03414006903767586,0.07070503383874893
696,0.03652768209576607,0.07380270212888718
697,0.040212519466876984,0.07551539689302444
698,0.0376586951315403,0.06757941097021103
699,0.03306332975625992,0.06885440647602081
700,0.03358087316155434,0.08056385815143585
701,0.04357326030731201,0.07721032947301865
702,0.04034944251179695,0.06918755918741226
703,0.03371647000312805,0.08398217707872391
704,0.03643143177032471,0.07321395725011826
705,0.038439761847257614,0.09722215682268143
706,0.05502541363239288,0.08206646144390106
707,0.039303794503211975,0.073611319065094
708,0.03820934519171715,0.08088424801826477
709,0.045955438166856766,0.09308982640504837
710,0.04550745710730553,0.07550915330648422
711,0.04491162300109863,0.07139874249696732
712,0.03769409656524658,0.08408453315496445
713,0.037693653255701065,0.07744084298610687
714,0.04876456782221794,0.07518745958805084
715,0.037033773958683014,0.06584587693214417
716,0.03796767815947533,0.06829524785280228
717,0.03482328727841377,0.07765742391347885
718,0.03433937206864357,0.07273437082767487
719,0.03742338716983795,0.09051452577114105
720,0.04212557151913643,0.08254530280828476
721,0.03927071765065193,0.07039311528205872
722,0.03497769311070442,0.07096284627914429
723,0.035217538475990295,0.07237207889556885
724,0.03430910408496857,0.06720449030399323
725,0.03284765034914017,0.08150923997163773
726,0.041808873414993286,0.06495793163776398
727,0.03416287899017334,0.06849967688322067
728,0.03372517600655556,0.07385334372520447
729,0.035145215690135956,0.08328647911548615
730,0.04109777510166168,0.06374543905258179
731,0.03459322080016136,0.08278195559978485
732,0.04026458039879799,0.0740489661693573
733,0.0521104522049427,0.07050656527280807
734,0.040277063846588135,0.06759776175022125
735,0.034016262739896774,0.07439389079809189
736,0.032795414328575134,0.07070285826921463
737,0.03290880098938942,0.06736849248409271
738,0.03341873362660408,0.06845718622207642
739,0.047034796327352524,0.09841261059045792
740,0.05701503902673721,0.07918649911880493
741,0.03636385127902031,0.06881238520145416
742,0.03584078699350357,0.08096201717853546
743,0.05227215215563774,0.08850755542516708
744,0.039544105529785156,0.07027020305395126
745,0.03911842033267021,0.08364968001842499
746,0.04300374537706375,0.068133644759655
747,0.036600179970264435,0.10270118713378906
748,0.0442630834877491,0.07156547904014587
749,0.038016706705093384,0.06754908710718155
750,0.033913224935531616,0.07249340415000916
751,0.03603171929717064,0.07131434231996536
752,0.03538913652300835,0.0730467140674591
753,0.03233388438820839,0.07546910643577576
754,0.03173596039414406,0.07078047096729279
755,0.03716205433011055,0.07115139812231064
756,0.041796132922172546,0.09845699369907379
757,0.050873640924692154,0.08669374883174896
758,0.03960897773504257,0.0638207420706749
759,0.03097701072692871,0.0734783411026001
760,0.035556942224502563,0.07176618278026581
761,0.03681707754731178,0.06795652210712433
762,0.03879080340266228,0.06925788521766663
763,0.04489314556121826,0.09251809120178223
764,0.04676918685436249,0.07348112761974335
765,0.03722195327281952,0.07415062934160233
766,0.03868808597326279,0.08957896381616592
767,0.039522361010313034,0.08037105202674866
768,0.03779894858598709,0.07691092044115067
769,0.03513118252158165,0.07940972596406937
770,0.03989139199256897,0.08049064129590988
771,0.051798976957798004,0.10822350531816483
772,0.053201574832201004,0.09598737955093384
773,0.0524170845746994,0.07278985530138016
774,0.0495324581861496,0.12791305780410767
775,0.06738673895597458,0.10717757791280746
776,0.04347977787256241,0.06908196210861206
777,0.036188408732414246,0.06730565428733826
778,0.032629773020744324,0.06371632218360901
779,0.03646106272935867,0.07035674899816513
780,0.03842805698513985,0.0777752473950386
781,0.03463510796427727,0.06796243786811829
782,0.04711706191301346,0.07518960535526276
783,0.038944292813539505,0.07339830696582794
784,0.047609612345695496,0.08873893320560455
785,0.03642073646187782,0.07727169245481491
786,0.03616618737578392,0.06838282942771912
787,0.03513673320412636,0.06550487130880356
788,0.03724956884980202,0.06866802275180817
789,0.03521871194243431,0.07009457051753998
790,0.0334676131606102,0.06553468108177185
791,0.032283999025821686,0.0661628395318985
792,0.032987553626298904,0.06916942447423935
793,0.03530285134911537,0.06934978067874908
794,0.033378057181835175,0.072651207447052
795,0.032750021666288376,0.07102924585342407
796,0.03386501222848892,0.06606389582157135
797,0.03216166794300079,0.06452643871307373
798,0.034870438277721405,0.07527947425842285
799,0.05237856134772301,0.08904608339071274
800,0.045441385358572006,0.09092292934656143
801,0.04418570548295975,0.07836831361055374
802,0.034403592348098755,0.07168887555599213
803,0.03428448364138603,0.0664052963256836
804,0.03461166098713875,0.09627477079629898
805,0.045422229915857315,0.08339539915323257
806,0.040489811450242996,0.0671834722161293
807,0.034281160682439804,0.07803470641374588
808,0.03492423892021179,0.0639464482665062
809,0.03184675797820091,0.07011279463768005
810,0.031781069934368134,0.07041996717453003
811,0.03840874508023262,0.07288388162851334
812,0.033716823905706406,0.06636904925107956
813,0.0365016870200634,0.06826405227184296
814,0.033058807253837585,0.09590697288513184
815,0.0494714081287384,0.08341187983751297
816,0.04137057811021805,0.07668428122997284
817,0.0764312818646431,0.0689065232872963
818,0.055017828941345215,0.0743865892291069
819,0.042204856872558594,0.07240922003984451
820,0.040414344519376755,0.06509851664304733
821,0.04061814770102501,0.06742258369922638
822,0.04381609335541725,0.07418894022703171
823,0.04424849525094032,0.08856421709060669
824,0.03945392742753029,0.07229780405759811
825,0.038384806364774704,0.06373368203639984
826,0.032581016421318054,0.0667196735739708
827,0.03240508213639259,0.07882978022098541
828,0.0325252003967762,0.07637381553649902
829,0.03187352791428566,0.0724700316786766
830,0.033010419458150864,0.08218944072723389
831,0.03281550854444504,0.06671947985887527
832,0.030853478237986565,0.08097207546234131
833,0.03683459758758545,0.06789810210466385
834,0.0350697822868824,0.06556495279073715
835,0.03620021417737007,0.06662818789482117
836,0.030893724411725998,0.06974733620882034
837,0.03498034179210663,0.07390891015529633
838,0.03191316872835159,0.07129611074924469
839,0.033229779452085495,0.08125025033950806
840,0.03271227329969406,0.07266676425933838
841,0.03141554817557335,0.07399515062570572
842,0.032696306705474854,0.06846007704734802
843,0.03115074336528778,0.07735279202461243
844,0.0319698341190815,0.07292866706848145
845,0.038022689521312714,0.08535255491733551
846,0.04667207971215248,0.0718819722533226
847,0.038575299084186554,0.07631626725196838
848,0.03466493636369705,0.07639539986848831
849,0.04010589048266411,0.06986548751592636
850,0.03598223254084587,0.06788057088851929
851,0.03339352458715439,0.07676925510168076
852,0.03283297270536423,0.07528042793273926
853,0.03565352410078049,0.06682884693145752
854,0.04194732382893562,0.06941846013069153
855,0.03963416442275047,0.09516626596450806
856,0.038212865591049194,0.07885607331991196
857,0.0326145701110363,0.06468194723129272
858,0.03096870891749859,0.07438728958368301
859,0.032478611916303635,0.06517921388149261
860,0.03022254817187786,0.0699739009141922
861,0.03167364001274109,0.07860831916332245
862,0.03545089811086655,0.0774657353758812
863,0.03429140895605087,0.0690070390701294
864,0.032776374369859695,0.07772818952798843
865,0.0415835864841938,0.07138413190841675
866,0.04348358139395714,0.0759970024228096
867,0.0467129722237587,0.09989849478006363
868,0.044506751000881195,0.0663803294301033
869,0.04864498972892761,0.07240574061870575
870,0.03878890722990036,0.06417172402143478
871,0.03202717751264572,0.0857543870806694
872,0.04794621467590332,0.09780870378017426
873,0.041727107018232346,0.06421337276697159
874,0.044437166303396225,0.07294823229312897
875,0.041484761983156204,0.07491420209407806
876,0.03999059274792671,0.09571371972560883
877,0.039057958871126175,0.08443015813827515
878,0.03542543202638626,0.07235093414783478
879,0.032657936215400696,0.06470239907503128
880,0.03081812523305416,0.06946408748626709
881,0.03250543400645256,0.07832146435976028
882,0.034731946885585785,0.07463330775499344
883,0.04120199382305145,0.0673314556479454
884,0.03121013008058071,0.06589760631322861
885,0.03326354920864105,0.06956898421049118
886,0.034017473459243774,0.08228995651006699
887,0.03377335146069527,0.07145601511001587
888,0.030719056725502014,0.07980149239301682
889,0.035741306841373444,0.0807974636554718
890,0.03887234255671501,0.06987369060516357
891,0.032990340143442154,0.07199199497699738
892,0.031191427260637283,0.07476012408733368
893,0.0311634112149477,0.06944452226161957
894,0.03168908506631851,0.06553991883993149
895,0.03440168872475624,0.06385877728462219
896,0.03470168635249138,0.07074178755283356
897,0.03107733093202114,0.07073987275362015
898,0.03125358000397682,0.08392200618982315
899,0.031989917159080505,0.06705393642187119
900,0.03205464780330658,0.0719938799738884
901,0.029782792553305626,0.07160291075706482
902,0.03144752234220505,0.06891489773988724
903,0.03492050617933273,0.06996935606002808
904,0.0322396419942379,0.06678705662488937
905,0.03411094844341278,0.0724630206823349
906,0.03197607398033142,0.07393067330121994
907,0.03591229021549225,0.07832212746143341
908,0.03139495849609375,0.07652530074119568
909,0.039884570986032486,0.08156739920377731
910,0.03942497447133064,0.06958777457475662
911,0.03539979085326195,0.08376892656087875
912,0.03442235663533211,0.06734355539083481
913,0.032938361167907715,0.06335657835006714
914,0.032945115119218826,0.08026929199695587
915,0.03134322538971901,0.06620603799819946
916,0.03004932776093483,0.06526289135217667
917,0.033443011343479156,0.07300491631031036
918,0.030924776569008827,0.06842997670173645
919,0.0326215922832489,0.07352437824010849
920,0.029763048514723778,0.07345841079950333
921,0.030802905559539795,0.0741095170378685
922,0.029690423980355263,0.06705965101718903
923,0.030430352315306664,0.07121093571186066
924,0.03223055228590965,0.06599503755569458
925,0.031039128080010414,0.07012447714805603
926,0.0358966626226902,0.09181740880012512
927,0.04001137986779213,0.09472496807575226
928,0.055206552147865295,0.09648244082927704
929,0.04375017434358597,0.0870974138379097
930,0.033937763422727585,0.06315211206674576
931,0.03640782833099365,0.061903342604637146
932,0.03508533909916878,0.06861565262079239
933,0.0316711850464344,0.0773719772696495
934,0.031900662928819656,0.06784672290086746
935,0.02979687787592411,0.06958743184804916
936,0.02895510010421276,0.06733907759189606
937,0.030251318588852882,0.07624488323926926
938,0.0334857776761055,0.07323416322469711
939,0.03841252997517586,0.07105560600757599
940,0.03207078203558922,0.08349564671516418
941,0.04012758284807205,0.07784396409988403
942,0.03687208518385887,0.07030195742845535
943,0.030077097937464714,0.0698259249329567
944,0.02949173003435135,0.06861767917871475
945,0.031427402049303055,0.073710136115551
946,0.036288782954216,0.08025527745485306
947,0.04050491377711296,0.07202345132827759
948,0.049412839114665985,0.10726771503686905
949,0.041608355939388275,0.07575355470180511
950,0.037710677832365036,0.0758325457572937
951,0.03711072355508804,0.10541806370019913
952,0.04874806851148605,0.07086142897605896
953,0.044412024319171906,0.0801980048418045
954,0.0360456220805645,0.07864796370267868
955,0.032315444201231,0.06824326515197754
956,0.03077198937535286,0.07034390419721603
957,0.033259499818086624,0.08580683916807175
958,0.04040065035223961,0.06576839834451675
959,0.03973587974905968,0.0885743573307991
960,0.04031800478696823,0.07061750441789627
961,0.03301163390278816,0.09675569087266922
962,0.0456722155213356,0.06481873244047165
963,0.04010520130395889,0.09473385661840439
964,0.056680623441934586,0.07219529896974564
965,0.04194837808609009,0.0822964757680893
966,0.04192221164703369,0.08682438731193542
967,0.03509840369224548,0.0711115375161171
968,0.03203894942998886,0.06792467087507248
969,0.036845993250608444,0.07114341109991074
970,0.03517672047019005,0.06831687688827515
971,0.03143095225095749,0.0688961073756218
972,0.02993226796388626,0.07665400207042694
973,0.03218255937099457,0.06485221534967422
974,0.03511384502053261,0.08193887025117874
975,0.03461817651987076,0.06604240089654922
976,0.04270458593964577,0.07636883854866028
977,0.04057733714580536,0.113746277987957
978,0.050756216049194336,0.08107880502939224
979,0.03453719615936279,0.06563378870487213
980,0.030244311317801476,0.07752954214811325
981,0.03579040989279747,0.06939616054296494
982,0.05011243000626564,0.08882404863834381
983,0.05877117067575455,0.07677803933620453
984,0.06196846812963486,0.08967804908752441
985,0.03646303340792656,0.09723759442567825
986,0.04382794722914696,0.0818389281630516
987,0.03822825849056244,0.08060828596353531
988,0.046266116201877594,0.07024060189723969
989,0.03561129420995712,0.0692489817738533
990,0.035059165209531784,0.0773407444357872
991,0.03255685418844223,0.08565797656774521
992,0.04126962274312973,0.08018439263105392
993,0.034891221672296524,0.09009705483913422
994,0.035002995282411575,0.09100280702114105
995,0.03713665530085564,0.07968296855688095
996,0.03170546516776085,0.06923829764127731
997,0.03153010085225105,0.06619346141815186
998,0.029902497306466103,0.07562511414289474
999,0.0287186186760664,0.07589930295944214
1000,0.030403628945350647,0.08971048146486282
1001,0.03765402361750603,0.06973734498023987
1002,0.03817804530262947,0.06925620883703232
1003,0.03664615750312805,0.07975565642118454
1004,0.032105740159749985,0.08173702657222748
1005,0.03495863080024719,0.07914772629737854
1006,0.03949184715747833,0.08189576119184494
1007,0.034249015152454376,0.06329084187746048
1008,0.02926391363143921,0.08005516231060028
1009,0.030452821403741837,0.07071327418088913
1010,0.029827222228050232,0.06476373970508575
1011,0.03059964068233967,0.0747644454240799
1012,0.030061600729823112,0.06697586923837662
1013,0.028954723849892616,0.06840787082910538
1014,0.030401885509490967,0.06974360346794128
1015,0.029892291873693466,0.07188211381435394
1016,0.03918120637536049,0.07786637544631958
1017,0.032223593443632126,0.07487595081329346
1018,0.040464211255311966,0.07650333642959595
1019,0.03095291554927826,0.06938140839338303
1020,0.030815323814749718,0.09870291501283646
1021,0.040134284645318985,0.07337723672389984
1022,0.03096824698150158,0.06989903002977371
1023,0.030719775706529617,0.08823167532682419
1024,0.03364676609635353,0.07241129875183105
1025,0.04007450491189957,0.07108795642852783
1026,0.03807469829916954,0.07001732289791107
1027,0.031247712671756744,0.07997418195009232
1028,0.0387246273458004,0.07572577148675919
1029,0.029921293258666992,0.06949517130851746
1030,0.02829866297543049,0.07745807617902756
1031,0.03584591671824455,0.07494207471609116
1032,0.035078831017017365,0.07032578438520432
1033,0.029081931337714195,0.06804212182760239
1034,0.029713237658143044,0.07081413269042969
1035,0.03089887648820877,0.0769876167178154
1036,0.030920427292585373,0.0678778663277626
1037,0.0376444086432457,0.08800918608903885
1038,0.035892050713300705,0.065924733877182
1039,0.034293677657842636,0.07783923298120499
1040,0.028797520324587822,0.06786645948886871
1041,0.0299166701734066,0.0710413008928299
1042,0.02746453508734703,0.08158974349498749
1043,0.03118707239627838,0.06911665201187134
1044,0.027791282162070274,0.07102380692958832
1045,0.028407305479049683,0.06702595204114914
1046,0.02986760251224041,0.06974557787179947
1047,0.03078225813806057,0.07102064043283463
1048,0.02700362540781498,0.06913090497255325
1049,0.02801871858537197,0.07365263253450394
1050,0.0360996313393116,0.07007475197315216
1051,0.027332564815878868,0.07083074003458023
1052,0.029768558219075203,0.06807282567024231
1053,0.027853939682245255,0.0704248920083046
1054,0.028938278555870056,0.0702676996588707
1055,0.028860926628112793,0.07273402065038681
1056,0.026277070865035057,0.06803683191537857
1057,0.027487775310873985,0.07887813448905945
1058,0.03072219528257847,0.06954825669527054
1059,0.028310555964708328,0.0734487995505333
1060,0.027284029871225357,0.0763913169503212
1061,0.036801617592573166,0.06860052049160004
1062,0.027060596272349358,0.06628048419952393
1063,0.02884232997894287,0.07150910049676895
1064,0.031196629628539085,0.06272581219673157
1065,0.02937723696231842,0.09124878793954849
1066,0.03461972996592522,0.07032869756221771
1067,0.02940303459763527,0.06379741430282593
1068,0.03041825070977211,0.08480150997638702
1069,0.03557482734322548,0.06672412902116776
1070,0.02902517467737198,0.07468592375516891
1071,0.02915377728641033,0.08879508823156357
1072,0.03487323224544525,0.07331457734107971
1073,0.03089858964085579,0.07249956578016281
1074,0.028526490554213524,0.07300375401973724
1075,0.032145991921424866,0.06024657562375069
1076,0.0325242280960083,0.08618597686290741
1077,0.028620829805731773,0.06486282497644424
1078,0.028778215870261192,0.06986295431852341
1079,0.030163701623678207,0.07509731501340866
1080,0.028465788811445236,0.06290502101182938
1081,0.026833318173885345,0.08376239985227585
1082,0.0324411541223526,0.07157733291387558
1083,0.029921941459178925,0.07532418519258499
1084,0.02953917160630226,0.07204383611679077
1085,0.027461519464850426,0.07049970328807831
1086,0.03103756532073021,0.0776999220252037
1087,0.027438489720225334,0.06674239784479141
1088,0.02775227278470993,0.06928170472383499
1089,0.02528311498463154,0.0760556235909462
1090,0.029721461236476898,0.06984569132328033
1091,0.027731457725167274,0.07363468408584595
1092,0.027382927015423775,0.0784834623336792
1093,0.03234527260065079,0.08305005729198456
1094,0.0393601693212986,0.06589287519454956
1095,0.029836876317858696,0.08575337380170822
1096,0.0299130417406559,0.08525077998638153
1097,0.03296322003006935,0.08787309378385544
1098,0.03808925673365593,0.06903478503227234
1099,0.04759002476930618,0.08580272644758224
1100,0.040371865034103394,0.07951269298791885
1101,0.03251060098409653,0.06790129840373993
1102,0.030855905264616013,0.06665432453155518
1103,0.03374411538243294,0.07663183659315109
1104,0.029542792588472366,0.06615660339593887
1105,0.029611650854349136,0.0630180761218071
1106,0.027960674837231636,0.06827425211668015
1107,0.025904545560479164,0.0718650296330452
1108,0.03373479098081589,0.06334184855222702
1109,0.04256058484315872,0.12198198586702347
1110,0.06391925364732742,0.1185787096619606
1111,0.06396252661943436,0.10476789623498917
1112,0.0524870827794075,0.07904837280511856
1113,0.04516162350773811,0.10351704806089401
1114,0.04104136303067207,0.07194335013628006
1115,0.0425492487847805,0.06712282449007034
1116,0.0368194617331028,0.08416390419006348
1117,0.031896792352199554,0.0585080087184906
1118,0.028232762590050697,0.07143490016460419
1119,0.029336996376514435,0.06089255213737488
1120,0.026054538786411285,0.06679382920265198
1121,0.027053670957684517,0.06437437236309052
1122,0.028998758643865585,0.06566283106803894
1123,0.028201915323734283,0.07367270439863205
1124,0.029622366651892662,0.06685034930706024
1125,0.03146230801939964,0.08473043888807297
1126,0.034837935119867325,0.05990241467952728
1127,0.026670828461647034,0.07694674283266068
1128,0.026061303913593292,0.07007977366447449
1129,0.025227390229701996,0.08573812246322632
1130,0.03694230318069458,0.062330882996320724
1131,0.03434136509895325,0.07999352365732193
1132,0.028627697378396988,0.06740405410528183
1133,0.028369363397359848,0.06569596379995346
1134,0.02545996569097042,0.0665244534611702
1135,0.024142269045114517,0.07069618254899979
1136,0.025519907474517822,0.06743854284286499
1137,0.02448302134871483,0.06524704396724701
1138,0.02646069973707199,0.07405766099691391
1139,0.02706032805144787,0.07189337909221649
1140,0.029138458892703056,0.06370755285024643
1141,0.024293558672070503,0.06700368970632553
1142,0.025467896834015846,0.06731519848108292
1143,0.02477165311574936,0.07468459755182266
1144,0.02483382076025009,0.06236584857106209
1145,0.02353198081254959,0.07467774301767349
1146,0.028422050178050995,0.07918597012758255
1147,0.036801837384700775,0.07230521738529205
1148,0.03055977076292038,0.07832362502813339
1149,0.028416074812412262,0.08261825889348984
1150,0.03065943717956543,0.06758060306310654
1151,0.027299636974930763,0.0870555192232132
1152,0.03917000815272331,0.07017015665769577
1153,0.030646512284874916,0.0771619975566864
1154,0.03149647265672684,0.07133005559444427
1155,0.025107091292738914,0.07737129181623459
1156,0.0259428471326828,0.0687185525894165
1157,0.02477882243692875,0.07151319831609726
1158,0.02317095920443535,0.07208439707756042
1159,0.02334788255393505,0.06758768856525421
1160,0.022465744987130165,0.08367321640253067
1161,0.02645450085401535,0.0632365271449089
1162,0.02851744368672371,0.07265866547822952
1163,0.02488691359758377,0.06999175995588303
1164,0.025820383802056313,0.06795684248209
1165,0.022524908185005188,0.06664258986711502
1166,0.023218082264065742,0.06408421695232391
1167,0.02511448971927166,0.0669235959649086
1168,0.02582041546702385,0.07470524311065674
1169,0.023861587047576904,0.06970968842506409
1170,0.023159077391028404,0.07269714772701263
1171,0.024851495400071144,0.06801343709230423
1172,0.02554159425199032,0.07051311433315277
1173,0.022819513455033302,0.07534105330705643
1174,0.02439366653561592,0.0708867758512497
1175,0.025789372622966766,0.06923601776361465
1176,0.02414291352033615,0.0693182721734047
1177,0.02492060698568821,0.07522555440664291
1178,0.02486029453575611,0.07720738649368286
1179,0.025496384128928185,0.06495577841997147
1180,0.026790397241711617,0.07340516149997711
1181,0.029096750542521477,0.07924522459506989
1182,0.031701814383268356,0.07423675060272217
1183,0.02932395413517952,0.07743746042251587
1184,0.026670511811971664,0.06302660703659058
1185,0.02604963630437851,0.06899894773960114
1186,0.021603066474199295,0.06654927879571915
1187,0.02165425755083561,0.0674109235405922
1188,0.023732244968414307,0.075357586145401
1189,0.023245694115757942,0.0678567886352539
1190,0.02374974638223648,0.07676544040441513
1191,0.024010321125388145,0.06223100423812866
1192,0.0327974408864975,0.08598281443119049
1193,0.028585117310285568,0.07305335998535156
1194,0.027064785361289978,0.06916048377752304
1195,0.023753628134727478,0.07089249789714813
1196,0.022727401927113533,0.07953294366598129
1197,0.02267877757549286,0.07142748683691025
1198,0.02314646728336811,0.06989709287881851
1199,0.021668504923582077,0.0672721341252327
1200,0.02254651114344597,0.06977497786283493
1201,0.021269433200359344,0.07145234942436218
1202,0.021940156817436218,0.06549786031246185
1203,0.02290082536637783,0.07376642525196075
1204,0.02442229352891445,0.06973911076784134
1205,0.025923220440745354,0.07484573125839233
1206,0.029980627819895744,0.060768261551856995
1207,0.026862962171435356,0.07712848484516144
1208,0.03303420916199684,0.057047855108976364
1209,0.03195412456989288,0.06999814510345459
1210,0.03131801262497902,0.0847993940114975
1211,0.04131061211228371,0.1168011724948883
1212,0.05789545550942421,0.0664244145154953
1213,0.04900895059108734,0.09716927260160446
1214,0.040615323930978775,0.08745551854372025
1215,0.028117239475250244,0.07185813784599304
1216,0.02504618838429451,0.06957817077636719
1217,0.02445390447974205,0.07790644466876984
1218,0.02693382278084755,0.09536317735910416
1219,0.03458181768655777,0.07440336793661118
1220,0.030621109530329704,0.06668882817029953
1221,0.026354076340794563,0.06875645369291306
1222,0.025878185406327248,0.07381517440080643
1223,0.0266133900731802,0.0713018849492073
1224,0.02872058004140854,0.07584594935178757
1225,0.030383145436644554,0.09508303552865982
1226,0.025780217722058296,0.06214895844459534
1227,0.023346157744526863,0.0650656595826149
1228,0.024502212181687355,0.06690450012683868
1229,0.024879764765501022,0.09103584289550781
1230,0.028052041307091713,0.06421852111816406
1231,0.02217184752225876,0.06918355077505112
1232,0.02434241771697998,0.08754705637693405
1233,0.03055788204073906,0.07048454135656357
1234,0.022458679974079132,0.07169031351804733
1235,0.02177402563393116,0.06632569432258606
1236,0.021637974306941032,0.06841527670621872
1237,0.021234972402453423,0.06435775011777878
1238,0.023218408226966858,0.070680171251297
1239,0.024685334414243698,0.07371716946363449
1240,0.03171687573194504,0.08180340379476547
1241,0.031517114490270615,0.06515894085168839
1242,0.03455314040184021,0.0963401272892952
1243,0.03362960368394852,0.08004708588123322
1244,0.03677767142653465,0.08543253690004349
1245,0.038052625954151154,0.07960681617259979
1246,0.029653027653694153,0.08341936767101288
1247,0.028378888964653015,0.06176485866308212
1248,0.028745288029313087,0.0834769755601883
1249,0.029517637565732002,0.06199004128575325
1250,0.027387063950300217,0.07087671756744385
1251,0.022005971521139145,0.0742047131061554
1252,0.022659290581941605,0.06558800488710403
1253,0.020373575389385223,0.06445810198783875
1254,0.02621493674814701,0.06971951574087143
1255,0.022265050560235977,0.06758005917072296
1256,0.020844068378210068,0.0687616840004921
1257,0.02149989642202854,0.0707952007651329
1258,0.02145111747086048,0.06727609783411026
1259,0.02166067250072956,0.06732239574193954
1260,0.02421717159450054,0.07314412295818329
1261,0.02977759577333927,0.07233992218971252
1262,0.026645749807357788,0.06183938682079315
1263,0.028403524309396744,0.08193333446979523
1264,0.02956714853644371,0.07071971893310547
1265,0.024773631244897842,0.06281046569347382
1266,0.022359319031238556,0.07652641087770462
1267,0.022245969623327255,0.06894154846668243
1268,0.02359054423868656,0.07173730432987213
1269,0.025377023965120316,0.08128247410058975
1270,0.022119425237178802,0.06848181039094925
1271,0.018733110278844833,0.06656447052955627
1272,0.018770860508084297,0.06994666904211044
1273,0.02382207103073597,0.07892432063817978
1274,0.028101900592446327,0.06855254620313644
1275,0.02789674513041973,0.07451939582824707
1276,0.021484365686774254,0.07274384796619415
1277,0.020742792636156082,0.07184179872274399
1278,0.02097141370177269,0.07519742101430893
1279,0.02084844931960106,0.06972724944353104
1280,0.021277714520692825,0.06608361005783081
1281,0.024640556424856186,0.07932905852794647
1282,0.021057846024632454,0.07967045158147812
1283,0.023256074637174606,0.070227712392807
1284,0.020312609151005745,0.06720952689647675
1285,0.024680063128471375,0.07266828417778015
1286,0.030281879007816315,0.11752054840326309
1287,0.03308246657252312,0.0783614069223404
1288,0.024994155392050743,0.06173909828066826
1289,0.022164884954690933,0.08489837497472763
1290,0.02416726015508175,0.06737516075372696
1291,0.02512529492378235,0.08077117055654526
1292,0.023371655493974686,0.06288307160139084
1293,0.028443794697523117,0.08568646013736725
1294,0.03182348981499672,0.06828970462083817
1295,0.026108108460903168,0.06697684526443481
1296,0.026797009631991386,0.08452652394771576
1297,0.022283155471086502,0.06840992718935013
1298,0.020833395421504974,0.08043957501649857
1299,0.03081361949443817,0.07404307276010513
1300,0.027089545503258705,0.06355705857276917
1301,0.02504892274737358,0.08376402407884598
1302,0.025223560631275177,0.06600926071405411
1303,0.02175336889922619,0.07385184615850449
1304,0.023799775168299675,0.07366791367530823
1305,0.02601698227226734,0.08998063951730728
1306,0.027836648747324944,0.07171353697776794
1307,0.029715849086642265,0.07061610370874405
1308,0.028780102729797363,0.09446152299642563
1309,0.03907523304224014,0.0685146376490593
1310,0.03361479938030243,0.06907693296670914
1311,0.022111527621746063,0.06754126399755478
1312,0.021114423871040344,0.08421970158815384
1313,0.02565739117562771,0.07895006239414215
1314,0.027349071577191353,0.06909240037202835
1315,0.026193568482995033,0.07711835205554962
1316,0.02359238639473915,0.06670095771551132
1317,0.01946472004055977,0.06716048717498779
1318,0.019363416358828545,0.06138233467936516
1319,0.01948818936944008,0.0688156858086586
1320,0.019099246710538864,0.06551863253116608
1321,0.017686115577816963,0.0701567679643631
1322,0.01911078207194805,0.06579247117042542
1323,0.019449453800916672,0.07017906755208969
1324,0.018291059881448746,0.06748130172491074
1325,0.017905663698911667,0.06643503159284592
1326,0.02113027125597,0.06743329018354416
1327,0.022211942821741104,0.07226239144802094
1328,0.021965479478240013,0.06744050979614258
1329,0.02233407273888588,0.06478989869356155
1330,0.02827218733727932,0.06720936298370361
1331,0.022469259798526764,0.06642629951238632
1332,0.020506136119365692,0.06497842818498611
1333,0.027660341933369637,0.07695595175027847
1334,0.02588503435254097,0.07362755388021469
1335,0.021345557644963264,0.06715944409370422
1336,0.019038623198866844,0.07883697748184204
1337,0.02991108037531376,0.06957269459962845
1338,0.022418668493628502,0.0807637944817543
1339,0.023812310770154,0.07709362357854843
1340,0.031054602935910225,0.08679161220788956
1341,0.027476811781525612,0.07798390835523605
1342,0.02416142076253891,0.06858513504266739
1343,0.02320140041410923,0.08345726132392883
1344,0.02339448221027851,0.06335733830928802
1345,0.021067876368761063,0.0741022378206253
1346,0.027698742225766182,0.06539171189069748
1347,0.021619578823447227,0.07626575976610184
1348,0.02506834641098976,0.07102029025554657
1349,0.02225765399634838,0.07208295166492462
1350,0.02505587786436081,0.08291841298341751
1351,0.02295968495309353,0.06281932443380356
1352,0.02652663365006447,0.08765792101621628
1353,0.027137771248817444,0.08142143487930298
1354,0.019484691321849823,0.08615520596504211
1355,0.04706885293126106,0.08547605574131012
1356,0.04129665344953537,0.0723382830619812
1357,0.03599059209227562,0.08170676231384277
1358,0.032580919563770294,0.07444728165864944
1359,0.030353190377354622,0.0675462856888771
1360,0.025872310623526573,0.06666292995214462
1361,0.022070465609431267,0.06492660939693451
1362,0.020544424653053284,0.06437560170888901
1363,0.018373217433691025,0.0704975575208664
1364,0.01898561418056488,0.06912357360124588
1365,0.028406044468283653,0.06786849349737167
1366,0.02913053333759308,0.11968237161636353
1367,0.03620164096355438,0.08505365997552872
1368,0.048473794013261795,0.07849056273698807
1369,0.03598672151565552,0.06496548652648926
1370,0.0300405602902174,0.07017919421195984
1371,0.024581240490078926,0.08756712079048157
1372,0.030406596139073372,0.08620654046535492
1373,0.029679415747523308,0.07518308609724045
1374,0.02246854640543461,0.07394562661647797
1375,0.02349463291466236,0.08491687476634979
1376,0.03344348073005676,0.08559145778417587
1377,0.0332457534968853,0.07165423780679703
1378,0.026010096073150635,0.074422188103199
1379,0.021625757217407227,0.06377337127923965
1380,0.026793846860527992,0.07160824537277222
1381,0.024384818971157074,0.07726570963859558
1382,0.03539259731769562,0.10622838139533997
1383,0.036976106464862823,0.07713696360588074
1384,0.040876034647226334,0.06846075505018234
1385,0.024306781589984894,0.0837370976805687
1386,0.024447686970233917,0.06582705676555634
1387,0.024875672534108162,0.06633264571428299
1388,0.02458691969513893,0.06551732867956161
1389,0.019420092925429344,0.06903889775276184
1390,0.018469680100679398,0.06613443046808243
1391,0.018015166744589806,0.0705326572060585
1392,0.01827670820057392,0.06740251928567886
1393,0.01680876314640045,0.06225648522377014
1394,0.01696767471730709,0.06588351726531982
1395,0.017236260697245598,0.07258465886116028
1396,0.01676909066736698,0.067426398396492
1397,0.020408663898706436,0.07968372106552124
1398,0.024985508993268013,0.06953807175159454
1399,0.02991737611591816,0.07491107285022736
1400,0.020992357283830643,0.06848420947790146
1401,0.023861192166805267,0.07402784377336502
1402,0.033315859735012054,0.09416751563549042
1403,0.0347665399312973,0.06664357334375381
1404,0.026231776922941208,0.07488799840211868
1405,0.02281452715396881,0.06789808720350266
1406,0.02134941890835762,0.07434704899787903
1407,0.026550233364105225,0.06654276698827744
1408,0.022076519206166267,0.07543221116065979
1409,0.019362449645996094,0.07168147712945938
1410,0.022932128980755806,0.08221302926540375
1411,0.027594605460762978,0.06887966394424438
1412,0.022657357156276703,0.10260670632123947
1413,0.03566818684339523,0.07557323575019836
1414,0.021847525611519814,0.07568594813346863
1415,0.022329656407237053,0.06974843144416809
1416,0.021036803722381592,0.0752132385969162
1417,0.018715396523475647,0.07385904341936111
1418,0.017207307741045952,0.06998120248317719
1419,0.016554109752178192,0.06902031600475311
1420,0.016252819448709488,0.0730968788266182
1421,0.01960855908691883,0.0668056458234787
1422,0.024065975099802017,0.08157502859830856
1423,0.029677676036953926,0.06698901951313019
1424,0.02238118276000023,0.07311715930700302
1425,0.024515677243471146,0.07423575222492218
1426,0.024890433996915817,0.07918092608451843
1427,0.025271017104387283,0.07462643831968307
1428,0.019384192302823067,0.07770919799804688
1429,0.01966703310608864,0.08020085841417313
1430,0.020719241350889206,0.0743865966796875
1431,0.0208373311907053,0.06629563868045807
1432,0.01985226944088936,0.0730251595377922
1433,0.024830058217048645,0.08617963641881943
1434,0.027412738651037216,0.0796426460146904
1435,0.027485627681016922,0.08910229802131653
1436,0.024751892313361168,0.0680745467543602
1437,0.017514249309897423,0.0830150619149208
1438,0.024830760434269905,0.07220379263162613
1439,0.018443983048200607,0.06957793235778809
1440,0.019999640062451363,0.07909909635782242
1441,0.02418380044400692,0.06690938025712967
1442,0.020267488434910774,0.07638728618621826
1443,0.019608372822403908,0.08380083739757538
1444,0.021505411714315414,0.07561982423067093
1445,0.019873647019267082,0.08731921762228012
1446,0.026438724249601364,0.0861719399690628
1447,0.025732412934303284,0.08411893248558044
1448,0.031606122851371765,0.08840154856443405
1449,0.03001413494348526,0.07453810423612595
1450,0.028449593111872673,0.07176569104194641
1451,0.024606425315141678,0.08915379643440247
1452,0.027637917548418045,0.0657910630106926
1453,0.021346421912312508,0.10145702958106995
1454,0.026872538030147552,0.07375282794237137
1455,0.02113197185099125,0.07651875168085098
1456,0.02954157069325447,0.08697135001420975
1457,0.02846534736454487,0.07449828088283539
1458,0.023233171552419662,0.06270812451839447
1459,0.019700422883033752,0.0955120101571083
1460,0.02523864060640335,0.08351689577102661
1461,0.026288626715540886,0.06746730208396912
1462,0.02189837582409382,0.08006999641656876
1463,0.01952127367258072,0.07187855988740921
1464,0.016263887286186218,0.07953473925590515
1465,0.01733819581568241,0.07573048770427704
1466,0.01738269254565239,0.06957975775003433
1467,0.017238276079297066,0.07664461433887482
1468,0.020827235653996468,0.07665213197469711
1469,0.01883159764111042,0.06919753551483154
1470,0.018140964210033417,0.07621417194604874
1471,0.016611497849225998,0.06904496252536774
1472,0.018520571291446686,0.06896467506885529
1473,0.01914331503212452,0.07653867453336716
1474,0.020864855498075485,0.08053421229124069
1475,0.026069553568959236,0.09512960910797119
1476,0.03139645233750343,0.08251059800386429
1477,0.027292480692267418,0.06567591428756714
1478,0.0188609566539526,0.07913000136613846
1479,0.01945297047495842,0.07696974277496338
1480,0.018860599026083946,0.06617002934217453
1481,0.017765134572982788,0.07371815294027328
1482,0.01779482699930668,0.07739626616239548
1483,0.018735770136117935,0.07160493731498718
1484,0.018618572503328323,0.07591107487678528
1485,0.020763901993632317,0.06658623367547989
1486,0.01664070598781109,0.07514610886573792
1487,0.019931746646761894,0.07694241404533386
1488,0.022031813859939575,0.06524588167667389
1489,0.024652907624840736,0.0841011106967926
1490,0.022648757323622704,0.0746035948395729
1491,0.022444214671850204,0.08103927969932556
1492,0.022334204986691475,0.06915393471717834
1493,0.01876993477344513,0.0683397650718689
1494,0.018717516213655472,0.07785879075527191
1495,0.01674436591565609,0.06416945904493332
1496,0.019703282043337822,0.07713815569877625
1497,0.020908575505018234,0.06580980867147446
1498,0.022068003192543983,0.06996691972017288
1499,0.01836514100432396,0.07764631509780884

